LOSS Revisited - I: Unraveling correlations between supernova rates and galaxy properties, as measured in a reanalysis of the Lick Observatory Supernova Search

Most types of supernovae (SNe) have yet to be connected with their progenitor stellar systems. Here, we reanalyze the 10-year SN sample collected during 1998-2008 by the Lick Observatory Supernova Search (LOSS) in order to constrain the progenitors of SNe Ia and stripped-envelope SNe (SE SNe, i.e., SNe~IIb, Ib, Ic, and broad-lined Ic). We matched the LOSS galaxy sample with spectroscopy from the Sloan Digital Sky Survey and measured SN rates as a function of galaxy stellar mass, specific star formation rate, and oxygen abundance (metallicity). We find significant correlations between the SN rates and all three galaxy properties. The SN Ia correlations are consistent with other measurements, as well as with our previous explanation of these measurements in the form of a combination of the SN Ia delay-time distribution and the correlation between galaxy mass and age. The ratio between the SE SN and SN II rates declines significantly in low-mass galaxies. This rules out single stars as SE~SN progenitors, and is consistent with predictions from binary-system progenitor models. Using well-known galaxy scaling relations, any correlation between the rates and one of the galaxy properties examined here can be expressed as a correlation with the other two. These redundant correlations preclude us from establishing causality - that is, from ascertaining which of the galaxy properties (or their combination) is the physical driver for the difference between the SE SN and SN II rates. We outline several methods that have the potential to overcome this problem in future works.

==> datafile4a.txt <==
Title: LOSS Revisited — I: Unraveling Correlations Between Supernova Rates and Galaxy
Properties, as Measured in a Re-Analysis of the Lick Oobservatory Supernova Search
Authors: Graur O., Bianco F. B., Huang S., Modjaz M., Shivvers I., Filippenko A. V., Li W.
Table: Specific SN rates as a function of galaxy stellar mass, measured with a sliding bin
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units             Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    solMass             Mass(50)  Stellar mass of galaxies in bin (median)
  12- 21 A10    solMass             Mass(16)  Stellar mass of galaxies in bin (16th percentile)
  23- 32 A10    solMass             Mass(84)  Stellar mass of galaxies in bin (84th percentile)
  34- 41 F8.6   10^-12/solMass/yr   RIa(50)   SN Ia rate (median)
  43- 51 F9.7   10^-12/solMass/yr   RIa(16)   SN Ia rate (16th percentile)
  53- 61 F9.7   10^-12/solMass/yr   RIa(84)   SN Ia rate (84th percentile)
  63- 64 I2     --                  Nsn       Number of SNe Ia in bin
  66- 69 I4     --                  Ngal      Number of galaxies in bin
--------------------------------------------------------------------------------
Note (1): Type Ia supernova (SN Ia) rates measured with a sliding bin, using all galaxy types
--------------------------------------------------------------------------------
3.45e+08   2.2149e+08 5.1167e+08 2.213800 1.8314000 5.0909000  1  171 
8.4208e+08 5.3667e+08 1.2398e+09 0.383790 0.3174900 0.8825600  1  454 
8.825e+08  5.6488e+08 1.3049e+09 1.087200 0.5916900 1.0575000  3  456 
9.7333e+08 6.7457e+08 1.5583e+09 0.859360 0.4677000 0.8359400  3  483 
1.4162e+09 9.1337e+08 2.11e+09   0.868140 0.4154900 0.6864400  4  478 
1.4453e+09 9.2924e+08 2.1467e+09 0.871220 0.4169600 0.6888800  4  466 
1.4779e+09 9.4006e+08 2.1717e+09 1.011900 0.4370700 0.6845300  5  484 
2.1567e+09 1.3049e+09 3.0146e+09 0.721720 0.2862800 0.4310700  6  592 
2.4917e+09 1.5583e+09 3.6e+09    0.477160 0.2061100 0.3228000  5  641 
2.6817e+09 1.6925e+09 3.91e+09   0.429900 0.1856900 0.2908300  5  670 
3.25e+09   2.1467e+09 4.9591e+09 0.328880 0.1420600 0.2224900  5  728 
3.3317e+09 2.1717e+09 5.0168e+09 0.330820 0.1429000 0.2238000  5  711 
5.5633e+09 3.5042e+09 8.0951e+09 0.146110 0.0699270 0.1155300  4  812 
5.6842e+09 3.5467e+09 8.1933e+09 0.399410 0.1185700 0.1603700 11  806 
5.8042e+09 3.6098e+09 8.3392e+09 0.392640 0.1165600 0.1576500 11  805 
5.8442e+09 3.6286e+09 8.3825e+09 0.421940 0.1200900 0.1603400 12  811 
5.8625e+09 3.6477e+09 8.4267e+09 0.450680 0.1233700 0.1628600 13  815 
6.0792e+09 3.7938e+09 8.7642e+09 0.463990 0.1225100 0.1600900 14  821 
6.5929e+09 4.1492e+09 9.5851e+09 0.430120 0.1098100 0.1421900 15  868 
7.9158e+09 4.9882e+09 1.1523e+10 0.353820 0.0875250 0.1124100 16  942 
1.1466e+10 7.0758e+09 1.6346e+10 0.203780 0.0504080 0.0647400 16 1163 
1.1593e+10 7.18e+09   1.6587e+10 0.313020 0.0621830 0.0759590 25 1169 
1.1973e+10 7.3225e+09 1.6916e+10 0.288340 0.0584450 0.0716890 24 1193 
1.2358e+10 7.5508e+09 1.7443e+10 0.272960 0.0553280 0.0678650 24 1217 
1.236e+10  7.555e+09  1.7453e+10 0.238940 0.0517240 0.0643470 21 1216 
1.3418e+10 8.1933e+09 1.8928e+10 0.198490 0.0440110 0.0550480 20 1293 
1.367e+10  8.3392e+09 1.9265e+10 0.193770 0.0429640 0.0537380 20 1307 
1.3759e+10 8.3825e+09 1.9365e+10 0.191470 0.0424550 0.0531010 20 1315 
1.3857e+10 8.4267e+09 1.9467e+10 0.180610 0.0410680 0.0516670 19 1318 
1.406e+10  8.5363e+09 1.972e+10  0.175640 0.0399370 0.0502440 19 1343 
1.4079e+10 8.5464e+09 1.9743e+10 0.175090 0.0398120 0.0500870 19 1346 
1.414e+10  8.6016e+09 1.9871e+10 0.182180 0.0403950 0.0505250 20 1354 
1.4326e+10 8.7145e+09 2.0132e+10 0.187190 0.0405220 0.0504120 21 1371 
1.4849e+10 9.063e+09  2.0937e+10 0.188070 0.0397900 0.0492520 22 1387 
1.5493e+10 9.5025e+09 2.1952e+10 0.176600 0.0373630 0.0462490 22 1422 
1.551e+10  9.5175e+09 2.1987e+10 0.176130 0.0372650 0.0461260 22 1424 
1.5799e+10 9.7109e+09 2.2433e+10 0.172440 0.0364830 0.0451580 22 1431 
1.6312e+10 1.0136e+10 2.3416e+10 0.168830 0.0349470 0.0430550 23 1480 
1.6313e+10 1.0137e+10 2.3417e+10 0.175930 0.0356600 0.0437410 24 1481 
1.6481e+10 1.0249e+10 2.3678e+10 0.180830 0.0359230 0.0438810 25 1489 
1.6555e+10 1.0279e+10 2.3747e+10 0.186100 0.0362620 0.0441230 26 1499 
1.6866e+10 1.0507e+10 2.4272e+10 0.186520 0.0356730 0.0432480 27 1519 
1.7278e+10 1.0863e+10 2.5095e+10 0.185890 0.0349190 0.0421870 28 1541 
1.7526e+10 1.0988e+10 2.5383e+10 0.188920 0.0348790 0.0420000 29 1555 
1.8402e+10 1.1507e+10 2.6582e+10 0.182370 0.0331100 0.0397450 30 1605 
1.8812e+10 1.1908e+10 2.7508e+10 0.179670 0.0320950 0.0384130 31 1640 
1.8822e+10 1.1921e+10 2.754e+10  0.179700 0.0321000 0.0384190 31 1639 
1.8823e+10 1.1924e+10 2.7547e+10 0.185340 0.0325930 0.0388990 32 1640 
1.9359e+10 1.2282e+10 2.8374e+10 0.185410 0.0321110 0.0382200 33 1656 
1.943e+10  1.2323e+10 2.8468e+10 0.184090 0.0318830 0.0379480 33 1661 
2.0628e+10 1.3097e+10 3.0255e+10 0.173810 0.0296610 0.0352130 34 1717 
2.0676e+10 1.3111e+10 3.0288e+10 0.178220 0.0299800 0.0355030 35 1721 
2.0822e+10 1.3241e+10 3.0589e+10 0.171480 0.0292630 0.0347400 34 1727 
2.0983e+10 1.3307e+10 3.074e+10  0.170240 0.0290530 0.0344910 34 1733 
2.1551e+10 1.3729e+10 3.1715e+10 0.167930 0.0282490 0.0334540 35 1764 
2.1585e+10 1.3754e+10 3.1774e+10 0.171640 0.0284730 0.0336400 36 1770 
2.1935e+10 1.3952e+10 3.2231e+10 0.173440 0.0283850 0.0334590 37 1782 
2.2002e+10 1.3998e+10 3.2338e+10 0.176750 0.0285460 0.0335750 38 1790 
2.2068e+10 1.4046e+10 3.2448e+10 0.180570 0.0287910 0.0337920 39 1794 
2.2797e+10 1.446e+10  3.3403e+10 0.177900 0.0280110 0.0328110 40 1823 
2.2915e+10 1.4572e+10 3.3664e+10 0.177100 0.0278840 0.0326630 40 1822 
2.2935e+10 1.4601e+10 3.3731e+10 0.181440 0.0282210 0.0329930 41 1822 
2.3457e+10 1.4915e+10 3.4457e+10 0.179510 0.0275880 0.0321930 42 1849 
2.3493e+10 1.4956e+10 3.455e+10  0.179520 0.0275910 0.0321960 42 1844 
2.3602e+10 1.5023e+10 3.4705e+10 0.183910 0.0279380 0.0325420 43 1839 
2.3679e+10 1.5073e+10 3.482e+10  0.187020 0.0280870 0.0326590 44 1845 
2.3748e+10 1.5151e+10 3.5001e+10 0.190180 0.0282450 0.0327870 45 1846 
2.3947e+10 1.5294e+10 3.5332e+10 0.191550 0.0281390 0.0326110 46 1855 
2.4343e+10 1.5622e+10 3.6088e+10 0.187140 0.0274930 0.0318620 46 1863 
2.4748e+10 1.5806e+10 3.6514e+10 0.184110 0.0270470 0.0313450 46 1873 
2.513e+10  1.5979e+10 3.6914e+10 0.181060 0.0265990 0.0308260 46 1886 
2.5155e+10 1.601e+10  3.6985e+10 0.180690 0.0265450 0.0307640 46 1887 
2.6042e+10 1.6616e+10 3.8384e+10 0.177100 0.0257420 0.0297850 47 1898 
2.6134e+10 1.6687e+10 3.855e+10  0.180120 0.0259080 0.0299320 48 1897 
2.6146e+10 1.6694e+10 3.8565e+10 0.179890 0.0258750 0.0298940 48 1899 
2.6231e+10 1.6731e+10 3.8652e+10 0.182720 0.0260140 0.0300110 49 1902 
2.6715e+10 1.6995e+10 3.926e+10  0.182780 0.0257620 0.0296770 50 1911 
2.6849e+10 1.7039e+10 3.9362e+10 0.186390 0.0260150 0.0299270 51 1905 
2.9699e+10 1.8945e+10 4.3765e+10 0.165470 0.0228720 0.0262760 52 2004 
2.9707e+10 1.8949e+10 4.3774e+10 0.184330 0.0241340 0.0275210 58 2004 
2.9968e+10 1.9084e+10 4.4087e+10 0.183290 0.0239980 0.0273670 58 2007 
3.0434e+10 1.9322e+10 4.4636e+10 0.182810 0.0237330 0.0270340 59 2025 
3.0908e+10 1.9582e+10 4.5236e+10 0.183900 0.0236760 0.0269390 60 2020 
3.1254e+10 1.9743e+10 4.561e+10  0.181600 0.0233790 0.0266010 60 2029 
3.157e+10  1.9871e+10 4.5904e+10 0.175680 0.0228070 0.0259790 59 2042 
3.1943e+10 2.0132e+10 4.6507e+10 0.168550 0.0220690 0.0251660 58 2062 
3.2079e+10 2.0198e+10 4.666e+10  0.173480 0.0223340 0.0254130 60 2068 
3.2247e+10 2.0361e+10 4.7036e+10 0.172160 0.0221640 0.0252190 60 2073 
3.2326e+10 2.042e+10  4.7172e+10 0.174500 0.0222810 0.0253250 61 2074 
3.2366e+10 2.0444e+10 4.7228e+10 0.176930 0.0224100 0.0254450 62 2078 
3.3491e+10 2.1156e+10 4.8873e+10 0.170340 0.0214040 0.0242790 63 2128 
3.3537e+10 2.1156e+10 4.8873e+10 0.170270 0.0213950 0.0242690 63 2127 
3.3928e+10 2.1425e+10 4.9495e+10 0.167150 0.0210030 0.0238240 63 2139 
3.3954e+10 2.1439e+10 4.9526e+10 0.169430 0.0211230 0.0239370 64 2140 
3.5514e+10 2.2433e+10 5.1824e+10 0.162320 0.0200820 0.0227350 65 2188 
3.5777e+10 2.2549e+10 5.2092e+10 0.166550 0.0202970 0.0229350 67 2187 
3.7072e+10 2.3417e+10 5.4096e+10 0.161640 0.0195540 0.0220760 68 2209 
3.7582e+10 2.3678e+10 5.4698e+10 0.163940 0.0195470 0.0220300 70 2224 
3.7733e+10 2.3747e+10 5.4858e+10 0.161410 0.0193850 0.0218650 69 2221 
3.8545e+10 2.4272e+10 5.6073e+10 0.155240 0.0187800 0.0212020 68 2232 
3.9651e+10 2.5095e+10 5.7973e+10 0.147490 0.0179730 0.0203100 67 2258 
4.0003e+10 2.5383e+10 5.8639e+10 0.153550 0.0181800 0.0204710 71 2270 
4.0049e+10 2.5399e+10 5.8675e+10 0.151100 0.0180180 0.0203060 70 2271 
4.3293e+10 2.7508e+10 6.3548e+10 0.139200 0.0165980 0.0187060 70 2308 
4.3332e+10 2.754e+10  6.3621e+10 0.142650 0.0167730 0.0188710 72 2313 
4.3339e+10 2.7547e+10 6.3636e+10 0.140700 0.0166590 0.0187590 71 2312 
4.3387e+10 2.7608e+10 6.3778e+10 0.138440 0.0165080 0.0186040 70 2313 
4.4397e+10 2.8468e+10 6.5766e+10 0.134580 0.0160470 0.0180850 70 2320 
4.4421e+10 2.8506e+10 6.5852e+10 0.134090 0.0159880 0.0180190 70 2321 
4.4471e+10 2.8532e+10 6.5912e+10 0.133740 0.0159470 0.0179720 70 2323 
4.4529e+10 2.8583e+10 6.6031e+10 0.135080 0.0159930 0.0180090 71 2326 
4.4914e+10 2.8797e+10 6.6525e+10 0.135710 0.0159570 0.0179530 72 2333 
4.5212e+10 2.8982e+10 6.6952e+10 0.136310 0.0159170 0.0178940 73 2343 
4.5214e+10 2.899e+10  6.697e+10  0.138080 0.0160150 0.0179900 74 2344 
4.6082e+10 2.9701e+10 6.8613e+10 0.136990 0.0157840 0.0177160 75 2337 
4.6159e+10 2.9782e+10 6.8801e+10 0.134700 0.0156230 0.0175500 74 2340 
4.6161e+10 2.9788e+10 6.8815e+10 0.134610 0.0156130 0.0175380 74 2341 
4.736e+10  3.074e+10  7.1013e+10 0.132380 0.0152520 0.0171190 75 2358 
4.7416e+10 3.0799e+10 7.1149e+10 0.132470 0.0152620 0.0171310 75 2356 
4.8537e+10 3.1774e+10 7.3402e+10 0.128470 0.0148010 0.0166130 75 2365 
4.9281e+10 3.2231e+10 7.4457e+10 0.128010 0.0146520 0.0164330 76 2371 
4.9382e+10 3.2338e+10 7.4704e+10 0.128070 0.0146580 0.0164400 76 2363 
4.9508e+10 3.2448e+10 7.4958e+10 0.126120 0.0145310 0.0163100 75 2363 
5.0088e+10 3.2787e+10 7.5742e+10 0.123100 0.0142780 0.0160390 74 2369 
5.0192e+10 3.2966e+10 7.6156e+10 0.122620 0.0142220 0.0159760 74 2371 
5.0315e+10 3.3035e+10 7.6315e+10 0.124040 0.0142910 0.0160410 75 2369 
5.1236e+10 3.3664e+10 7.7769e+10 0.122620 0.0140350 0.0157410 76 2387 
5.1314e+10 3.3731e+10 7.7923e+10 0.123750 0.0140720 0.0157710 77 2392 
5.1387e+10 3.3862e+10 7.8225e+10 0.122380 0.0140070 0.0157100 76 2382 
5.241e+10  3.455e+10  7.9815e+10 0.119870 0.0137200 0.0153870 76 2386 
5.2645e+10 3.4705e+10 8.0173e+10 0.120470 0.0136990 0.0153530 77 2396 
5.2838e+10 3.482e+10  8.0439e+10 0.120410 0.0136920 0.0153450 77 2391 
5.316e+10  3.5001e+10 8.0856e+10 0.117600 0.0134600 0.0150960 76 2403 
5.3286e+10 3.5103e+10 8.1092e+10 0.117620 0.0134630 0.0151000 76 2400 
5.361e+10  3.535e+10  8.1663e+10 0.117000 0.0133920 0.0150200 76 2399 
5.3885e+10 3.5528e+10 8.2073e+10 0.116740 0.0133620 0.0149860 76 2396 
5.5053e+10 3.65e+10   8.432e+10  0.115170 0.0130970 0.0146780 77 2414 
5.5612e+10 3.6914e+10 8.5277e+10 0.114230 0.0129900 0.0145580 77 2408 
5.5674e+10 3.6985e+10 8.544e+10  0.112810 0.0129120 0.0144820 76 2404 
5.5873e+10 3.7056e+10 8.5605e+10 0.111150 0.0128060 0.0143740 75 2404 
5.592e+10  3.7158e+10 8.5841e+10 0.110880 0.0127750 0.0143390 75 2407 
5.6128e+10 3.7291e+10 8.6148e+10 0.112100 0.0128310 0.0143910 76 2407 
5.6259e+10 3.7327e+10 8.6231e+10 0.113190 0.0128710 0.0144250 77 2412 
5.7917e+10 3.855e+10  8.9056e+10 0.111660 0.0126160 0.0141290 78 2414 
5.7942e+10 3.8565e+10 8.909e+10  0.111740 0.0126260 0.0141400 78 2412 
5.8125e+10 3.8652e+10 8.929e+10  0.109880 0.0124950 0.0140030 77 2414 
5.828e+10  3.8864e+10 8.978e+10  0.108190 0.0123830 0.0138890 76 2410 
5.8909e+10 3.9362e+10 9.0931e+10 0.107470 0.0123010 0.0137960 76 2404 
5.9056e+10 3.9507e+10 9.1267e+10 0.106940 0.0122400 0.0137280 76 2407 
5.9397e+10 3.9695e+10 9.1701e+10 0.106510 0.0121910 0.0136730 76 2403 
6.188e+10  4.1466e+10 9.5791e+10 0.104040 0.0118310 0.0132590 77 2406 
6.2202e+10 4.172e+10  9.6379e+10 0.106210 0.0119250 0.0133450 79 2406 
6.3537e+10 4.2524e+10 9.8236e+10 0.104390 0.0117200 0.0131160 79 2411 
6.3615e+10 4.2664e+10 9.856e+10  0.105670 0.0117890 0.0131840 80 2407 
6.398e+10  4.2943e+10 9.9205e+10 0.103910 0.0116660 0.0130560 79 2401 
6.4052e+10 4.3011e+10 9.936e+10  0.103940 0.0116700 0.0130600 79 2398 
6.4322e+10 4.3161e+10 9.9707e+10 0.105010 0.0117160 0.0131030 80 2396 
6.453e+10  4.3257e+10 9.9928e+10 0.106220 0.0117780 0.0131620 81 2394 
6.5108e+10 4.3623e+10 1.0078e+11 0.107110 0.0118040 0.0131830 82 2385 
6.5337e+10 4.3774e+10 1.0112e+11 0.105870 0.0117390 0.0131190 81 2377 
6.5912e+10 4.4087e+10 1.0185e+11 0.103360 0.0115320 0.0128960 80 2387 
6.6288e+10 4.4389e+10 1.0254e+11 0.102730 0.0114620 0.0128180 80 2385 
6.6731e+10 4.4715e+10 1.033e+11  0.102660 0.0114540 0.0128090 80 2373 
6.8436e+10 4.6008e+10 1.0629e+11 0.102080 0.0113890 0.0127370 80 2337 
6.8458e+10 4.6025e+10 1.0632e+11 0.100910 0.0113300 0.0126790 79 2334 
6.8661e+10 4.6156e+10 1.0663e+11 0.099394 0.0112300 0.0125770 78 2332 
6.8858e+10 4.6233e+10 1.068e+11  0.099244 0.0112130 0.0125580 78 2330 
7.0065e+10 4.7036e+10 1.0866e+11 0.097703 0.0110390 0.0123630 78 2330 
7.0266e+10 4.7172e+10 1.0897e+11 0.096179 0.0109370 0.0122570 77 2329 
7.0307e+10 4.7228e+10 1.091e+11  0.094962 0.0108690 0.0121900 76 2325 
7.1738e+10 4.7979e+10 1.1084e+11 0.094265 0.0107890 0.0121010 76 2308 
7.3056e+10 4.8873e+10 1.129e+11  0.091395 0.0105300 0.0118190 75 2310 
7.4069e+10 4.9495e+10 1.1434e+11 0.093697 0.0106550 0.0119410 77 2296 
7.4086e+10 4.9526e+10 1.1441e+11 0.092449 0.0105810 0.0118680 76 2296 
7.4374e+10 4.9835e+10 1.1512e+11 0.093498 0.0106320 0.0119160 77 2292 
7.6066e+10 5.0942e+10 1.1768e+11 0.091778 0.0104370 0.0116970 77 2284 
7.7302e+10 5.1794e+10 1.1965e+11 0.089690 0.0102660 0.0115140 76 2273 
7.7664e+10 5.2092e+10 1.2034e+11 0.089009 0.0101880 0.0114260 76 2276 
7.7824e+10 5.2231e+10 1.2066e+11 0.088549 0.0101350 0.0113670 76 2280 
7.8398e+10 5.2484e+10 1.2124e+11 0.086980 0.0100210 0.0112480 75 2280 
7.9348e+10 5.3114e+10 1.227e+11  0.085400 0.0098393 0.0110440 75 2291 
7.9432e+10 5.3151e+10 1.2278e+11 0.085282 0.0098258 0.0110290 75 2292 
7.9998e+10 5.3455e+10 1.2349e+11 0.085617 0.0097995 0.0109910 76 2299 
8.1336e+10 5.4198e+10 1.252e+11  0.085428 0.0097144 0.0108870 77 2304 
8.1401e+10 5.4271e+10 1.2537e+11 0.085337 0.0097041 0.0108760 77 2304 
8.5374e+10 5.7103e+10 1.3192e+11 0.083993 0.0094901 0.0106280 78 2271 
8.5478e+10 5.7139e+10 1.32e+11   0.090275 0.0098303 0.0109640 84 2273 
8.639e+10  5.7768e+10 1.3345e+11 0.089510 0.0097470 0.0108710 84 2269 
8.776e+10  5.8675e+10 1.3555e+11 0.087155 0.0096052 0.0107270 82 2245 
8.9215e+10 5.9789e+10 1.3812e+11 0.085651 0.0094973 0.0106140 81 2227 
8.9219e+10 5.9794e+10 1.3813e+11 0.085578 0.0094892 0.0106050 81 2228 
8.9251e+10 5.9976e+10 1.3855e+11 0.086247 0.0095052 0.0106150 82 2233 
9.0479e+10 6.0753e+10 1.4035e+11 0.086555 0.0094816 0.0105820 83 2228 
9.0515e+10 6.078e+10  1.4041e+11 0.087522 0.0095306 0.0106300 84 2228 
9.066e+10  6.084e+10  1.4055e+11 0.088495 0.0095800 0.0106780 85 2226 
9.1218e+10 6.1143e+10 1.4125e+11 0.089347 0.0096160 0.0107110 86 2219 
9.3148e+10 6.2368e+10 1.4408e+11 0.089532 0.0095805 0.0106650 87 2203 
9.3715e+10 6.2805e+10 1.4509e+11 0.088449 0.0095193 0.0106030 86 2190 
9.4605e+10 6.3778e+10 1.4733e+11 0.087580 0.0094808 0.0105670 85 2167 
9.5617e+10 6.4682e+10 1.4942e+11 0.088273 0.0095004 0.0105820 86 2158 
9.6851e+10 6.5852e+10 1.5213e+11 0.087281 0.0094485 0.0105310 85 2135 
9.6982e+10 6.5912e+10 1.5227e+11 0.086365 0.0094046 0.0104890 84 2132 
9.7248e+10 6.6031e+10 1.5254e+11 0.085581 0.0093750 0.0104630 83 2126 
9.7817e+10 6.6525e+10 1.5368e+11 0.084146 0.0092736 0.0103570 82 2120 
9.8245e+10 6.6952e+10 1.5467e+11 0.086196 0.0093861 0.0104680 84 2108 
9.8262e+10 6.697e+10  1.5471e+11 0.085195 0.0093326 0.0104160 83 2107 
9.8856e+10 6.7328e+10 1.5554e+11 0.083971 0.0092543 0.0103350 82 2102 
1.0119e+11 6.8815e+10 1.5897e+11 0.083684 0.0092227 0.0103000 82 2073 
1.0163e+11 6.9463e+10 1.6047e+11 0.082247 0.0091199 0.0101920 81 2066 
1.0386e+11 7.1149e+10 1.6436e+11 0.082320 0.0091279 0.0102010 81 2028 
1.045e+11  7.1588e+10 1.6538e+11 0.083040 0.0091517 0.0102200 82 2027 
1.0661e+11 7.3031e+10 1.6871e+11 0.082178 0.0091121 0.0101830 81 1994 
1.0704e+11 7.3594e+10 1.7001e+11 0.083277 0.0091778 0.0102500 82 1984 
1.0816e+11 7.4572e+10 1.7227e+11 0.083624 0.0092161 0.0102920 82 1959 
1.1004e+11 7.6156e+10 1.7593e+11 0.082739 0.0091185 0.0101830 82 1946 
1.1016e+11 7.6315e+10 1.763e+11  0.082715 0.0091159 0.0101800 82 1945 
1.1174e+11 7.7293e+10 1.7856e+11 0.081441 0.0090305 0.0100920 81 1928 
1.1214e+11 7.7754e+10 1.7962e+11 0.083872 0.0091877 0.0102540 83 1909 
1.1238e+11 7.8225e+10 1.8071e+11 0.082592 0.0091024 0.0101650 82 1906 
1.1277e+11 7.8552e+10 1.8147e+11 0.082364 0.0090772 0.0101370 82 1903 
1.1434e+11 7.9571e+10 1.8382e+11 0.081579 0.0090457 0.0101090 81 1881 
1.1485e+11 7.9988e+10 1.8478e+11 0.081571 0.0090449 0.0101080 81 1874 
1.1535e+11 8.0492e+10 1.8595e+11 0.080474 0.0089786 0.0100410 80 1868 
1.1658e+11 8.1092e+10 1.8733e+11 0.079435 0.0089184 0.0099806 79 1856 
1.1714e+11 8.1663e+10 1.8865e+11 0.078258 0.0088421 0.0099024 78 1850 
1.1724e+11 8.1716e+10 1.8878e+11 0.078126 0.0088272 0.0098856 78 1851 
1.1814e+11 8.2625e+10 1.9087e+11 0.077889 0.0088004 0.0098557 78 1835 
1.2039e+11 8.4359e+10 1.9488e+11 0.077476 0.0087538 0.0098035 78 1810 
1.2142e+11 8.5841e+10 1.983e+11  0.077742 0.0087838 0.0098371 78 1790 
1.2164e+11 8.6148e+10 1.9901e+11 0.078835 0.0088510 0.0099052 79 1785 
1.2184e+11 8.6231e+10 1.992e+11  0.077865 0.0087978 0.0098527 78 1780 
1.2187e+11 8.6232e+10 1.9921e+11 0.076825 0.0087361 0.0097909 77 1780 
1.2234e+11 8.7017e+10 2.0102e+11 0.076530 0.0087026 0.0097533 77 1771 
1.2427e+11 8.978e+10  2.074e+11  0.077644 0.0087728 0.0098247 78 1726 
1.2451e+11 9.0025e+10 2.0797e+11 0.076706 0.0087226 0.0097757 77 1720 
1.2563e+11 9.1267e+10 2.1084e+11 0.075276 0.0086159 0.0096633 76 1709 
1.2579e+11 9.1359e+10 2.1105e+11 0.078260 0.0087864 0.0098329 79 1707 
1.2626e+11 9.1592e+10 2.1159e+11 0.078205 0.0087803 0.0098261 79 1701 
1.2684e+11 9.2511e+10 2.1371e+11 0.079171 0.0088332 0.0098783 80 1693 
1.2897e+11 9.4071e+10 2.1732e+11 0.079153 0.0088313 0.0098762 80 1667 
1.3053e+11 9.5528e+10 2.2068e+11 0.078857 0.0088534 0.0099079 79 1635 
1.3138e+11 9.6379e+10 2.2265e+11 0.077848 0.0087958 0.0098506 78 1622 
1.3321e+11 9.7922e+10 2.2621e+11 0.076239 0.0086696 0.0097163 77 1605 
1.3367e+11 9.8042e+10 2.2649e+11 0.075252 0.0086132 0.0096603 76 1602 
1.35e+11   9.9205e+10 2.2918e+11 0.073955 0.0085206 0.0095638 75 1591 
1.3502e+11 9.936e+10  2.2953e+11 0.074025 0.0085288 0.0095729 75 1589 
1.3608e+11 9.9707e+10 2.3034e+11 0.073166 0.0084863 0.0095327 74 1584 
1.3622e+11 9.9928e+10 2.3085e+11 0.072036 0.0084120 0.0094567 73 1584 
1.3777e+11 1.0143e+11 2.3431e+11 0.072008 0.0084667 0.0095259 72 1549 
1.3951e+11 1.0254e+11 2.3689e+11 0.071500 0.0084656 0.0095326 71 1525 
1.4009e+11 1.033e+11  2.3863e+11 0.070137 0.0083631 0.0094251 70 1525 
1.4294e+11 1.0661e+11 2.4628e+11 0.069060 0.0082938 0.0093551 69 1491 
1.4317e+11 1.068e+11  2.4673e+11 0.069216 0.0083125 0.0093762 69 1485 
1.4746e+11 1.0908e+11 2.5199e+11 0.068165 0.0082460 0.0093094 68 1456 
1.4828e+11 1.0922e+11 2.523e+11  0.069276 0.0083197 0.0093843 69 1452 
1.5268e+11 1.1249e+11 2.5986e+11 0.070623 0.0084815 0.0095669 69 1391 
1.5294e+11 1.1277e+11 2.6051e+11 0.070652 0.0084850 0.0095708 69 1387 
1.5407e+11 1.1438e+11 2.6423e+11 0.069979 0.0084655 0.0095572 68 1365 
1.5421e+11 1.1438e+11 2.6424e+11 0.070012 0.0084694 0.0095616 68 1364 
1.5538e+11 1.1512e+11 2.6595e+11 0.069016 0.0084107 0.0095039 67 1359 
1.6123e+11 1.1852e+11 2.738e+11  0.068631 0.0084266 0.0095307 66 1305 
1.6389e+11 1.2022e+11 2.7772e+11 0.067834 0.0083922 0.0095007 65 1287 
1.6486e+11 1.2066e+11 2.7874e+11 0.066979 0.0083507 0.0094628 64 1277 
1.6594e+11 1.2124e+11 2.8009e+11 0.066294 0.0083302 0.0094489 63 1265 
1.6907e+11 1.227e+11  2.8345e+11 0.065923 0.0083497 0.0094807 62 1236 
1.6931e+11 1.2278e+11 2.8365e+11 0.066049 0.0083657 0.0094988 62 1233 
1.7142e+11 1.2349e+11 2.8527e+11 0.065526 0.0083668 0.0095100 61 1213 
1.722e+11  1.2379e+11 2.8598e+11 0.064420 0.0082936 0.0094367 60 1210 
1.744e+11  1.2537e+11 2.8963e+11 0.066489 0.0084898 0.0096497 61 1176 
1.7732e+11 1.2774e+11 2.9508e+11 0.066503 0.0085617 0.0097418 60 1140 
1.7735e+11 1.2774e+11 2.9509e+11 0.065491 0.0085021 0.0096846 59 1138 
1.7889e+11 1.2902e+11 2.9806e+11 0.065056 0.0085178 0.0097133 58 1118 
1.7982e+11 1.2949e+11 2.9914e+11 0.063861 0.0084339 0.0096287 57 1115 
1.8168e+11 1.3083e+11 3.0224e+11 0.062930 0.0083843 0.0095834 56 1099 
1.8291e+11 1.3151e+11 3.0381e+11 0.062272 0.0083712 0.0095800 55 1089 
1.8328e+11 1.32e+11   3.0493e+11 0.060187 0.0082413 0.0094551 53 1083 
1.8879e+11 1.3812e+11 3.1907e+11 0.061726 0.0085325 0.0098020 52 1008 
1.888e+11  1.3813e+11 3.191e+11  0.061757 0.0085367 0.0098069 52 1007 
1.8957e+11 1.3855e+11 3.2007e+11 0.060522 0.0084471 0.0097171 51 1004 
1.9158e+11 1.4035e+11 3.2422e+11 0.060931 0.0085042 0.0097828 51  984 
1.9173e+11 1.4041e+11 3.2437e+11 0.061064 0.0085227 0.0098041 51  982 
1.92e+11   1.4055e+11 3.2468e+11 0.060023 0.0084601 0.0097457 50  979 
1.9345e+11 1.4125e+11 3.263e+11  0.058941 0.0083915 0.0096806 49  972 
1.9932e+11 1.4629e+11 3.3796e+11 0.058936 0.0084772 0.0097939 48  925 
1.9963e+11 1.4671e+11 3.3892e+11 0.058999 0.0084861 0.0098042 48  922 
2.067e+11  1.5302e+11 3.5349e+11 0.058153 0.0084524 0.0097802 47  885 
2.069e+11  1.5302e+11 3.535e+11  0.056995 0.0083729 0.0097036 46  884 
2.0714e+11 1.5313e+11 3.5375e+11 0.055867 0.0082973 0.0096316 45  882 
2.0985e+11 1.5554e+11 3.5931e+11 0.055094 0.0082742 0.0096210 44  863 
2.1283e+11 1.5913e+11 3.6761e+11 0.057008 0.0084666 0.0098282 45  837 
2.168e+11  1.6356e+11 3.7784e+11 0.056776 0.0085268 0.0099147 44  812 
2.171e+11  1.6388e+11 3.7859e+11 0.055591 0.0084445 0.0098362 43  810 
2.2191e+11 1.6725e+11 3.8637e+11 0.055216 0.0084861 0.0099025 42  784 
2.226e+11  1.6793e+11 3.8795e+11 0.053965 0.0083936 0.0098129 41  780 
2.2363e+11 1.7001e+11 3.9275e+11 0.052900 0.0083292 0.0097566 40  769 
2.2467e+11 1.7227e+11 3.9797e+11 0.052090 0.0083054 0.0097483 39  757 
2.2641e+11 1.7346e+11 4.0072e+11 0.051451 0.0083097 0.0097738 38  743 
2.287e+11  1.7698e+11 4.0885e+11 0.051127 0.0083672 0.0098629 37  718 
2.3051e+11 1.7756e+11 4.102e+11  0.049851 0.0082698 0.0097703 36  712 
2.3222e+11 1.7828e+11 4.1184e+11 0.051687 0.0084589 0.0099710 37  703 
2.3578e+11 1.7986e+11 4.1549e+11 0.050750 0.0084191 0.0099466 36  694 
2.3673e+11 1.8009e+11 4.1603e+11 0.049404 0.0083108 0.0098420 35  692 
2.3676e+11 1.8018e+11 4.1624e+11 0.049239 0.0082831 0.0098092 35  693 
2.4341e+11 1.8818e+11 4.3471e+11 0.053655 0.0089010 0.0105160 36  631 
2.4486e+11 1.8878e+11 4.3609e+11 0.052206 0.0087822 0.0104000 35  628 
2.4699e+11 1.9087e+11 4.4094e+11 0.051850 0.0088485 0.0105050 34  609 
2.5071e+11 1.9488e+11 4.502e+11  0.051189 0.0088656 0.0105520 33  588 
2.5436e+11 1.9802e+11 4.5746e+11 0.049950 0.0087838 0.0104830 32  573 
2.553e+11  1.9921e+11 4.602e+11  0.048732 0.0087053 0.0104190 31  566 
2.5879e+11 2.0102e+11 4.6439e+11 0.046161 0.0085224 0.0102620 29  554 
2.6825e+11 2.0814e+11 4.8084e+11 0.046383 0.0087131 0.0105270 28  522 
2.6963e+11 2.0917e+11 4.8321e+11 0.044640 0.0085376 0.0103510 27  520 
2.7032e+11 2.1037e+11 4.8598e+11 0.043484 0.0084730 0.0103100 26  513 
2.711e+11  2.1059e+11 4.8649e+11 0.041905 0.0083247 0.0101690 25  510 
2.713e+11  2.1105e+11 4.8755e+11 0.040443 0.0081977 0.0100550 24  506 
2.7197e+11 2.1159e+11 4.888e+11  0.038755 0.0080221 0.0098832 23  505 
2.7363e+11 2.1371e+11 4.937e+11  0.037604 0.0079559 0.0098479 22  495 
2.86e+11   2.2687e+11 5.2409e+11 0.039822 0.0086202 0.0107240 21  428 
2.9744e+11 2.3387e+11 5.4027e+11 0.040949 0.0088642 0.0110270 21  407 
3.2307e+11 2.5098e+11 5.798e+11  0.046091 0.0099774 0.0124120 21  337 
3.2497e+11 2.5173e+11 5.8152e+11 0.046248 0.0100110 0.0124550 21  335 
3.2501e+11 2.523e+11  5.8286e+11 0.044183 0.0097966 0.0122530 20  334 
3.256e+11  2.532e+11  5.8492e+11 0.042259 0.0096090 0.0120890 19  333 
3.3227e+11 2.6129e+11 6.0362e+11 0.041765 0.0097521 0.0123470 18  313 
3.3749e+11 2.6604e+11 6.1458e+11 0.039989 0.0096027 0.0122410 17  304 
3.6123e+11 2.8598e+11 6.6065e+11 0.048128 0.0115570 0.0147320 17  240 
3.853e+11  3.1423e+11 7.2591e+11 0.053181 0.0131550 0.0168950 16  195 
3.9065e+11 3.1963e+11 7.3839e+11 0.048083 0.0126960 0.0165900 14  187 
3.9677e+11 3.2411e+11 7.4874e+11 0.045749 0.0125240 0.0165320 13  180 
4.1558e+11 3.3714e+11 7.7883e+11 0.046202 0.0131500 0.0175560 12  159 
4.4694e+11 3.5518e+11 8.2052e+11 0.047582 0.0141260 0.0191050 11  133 
4.4779e+11 3.5777e+11 8.2649e+11 0.048646 0.0144420 0.0195320 11  130 
4.8713e+11 4.0889e+11 9.4458e+11 0.056930 0.0176980 0.0242920 10   90 
4.878e+11  4.0934e+11 9.4563e+11 0.051711 0.0169120 0.0236160  9   89 
4.8869e+11 4.1603e+11 9.6109e+11 0.048222 0.0166870 0.0237810  8   85 
4.9118e+11 4.1624e+11 9.6156e+11 0.042472 0.0156630 0.0228760  7   84 
5.8244e+11 5.1314e+11 1.1854e+12 0.068427 0.0271420 0.0408700  6   38 
6.1196e+11 5.4027e+11 1.2481e+12 0.067207 0.0290300 0.0454660  5   30 
6.2043e+11 5.7422e+11 1.3265e+12 0.060474 0.0289420 0.0478170  4   24 
7.8364e+11 6.1458e+11 1.4197e+12 0.063616 0.0346230 0.0618830  3   15 
8.6545e+11 7.8364e+11 1.8103e+12 0.055964 0.0361480 0.0738140  2    9 


==> datafile4b.txt <==
Title: LOSS Revisited — I: Unraveling Correlations Between Supernova Rates and Galaxy
Properties, as Measured in a Re-Analysis of the Lick Oobservatory Supernova Search
Authors: Graur O., Bianco F. B., Huang S., Modjaz M., Shivvers I., Filippenko A. V., Li W.
Table: Specific SN rates as a function of galaxy stellar mass, measured with a sliding bin
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units             Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    solMass             Mass(50)  Stellar mass of galaxies in bin (median)
  12- 21 A10    solMass             Mass(16)  Stellar mass of galaxies in bin (16th percentile)
  23- 32 A10    solMass             Mass(84)  Stellar mass of galaxies in bin (84th percentile)
  34- 41 F8.6   10^-12/solMass/yr   RSE(50)   SE SN rate (median)
  43- 51 F9.7   10^-12/solMass/yr   RSE(16)   SE SN rate (16th percentile)
  53- 62 F10.7  10^-12/solMass/yr   RSE(84)   SE SN rate (84th percentile)
  64- 65 I2     --                  Nsn       Number of SE SNe in bin
  67- 70 I4     --                  Ngal      Number of galaxies in bin
--------------------------------------------------------------------------------
Note (1): Stripped-envelope supernova (SE SN) rates measured with a sliding bin, using all galaxy types
--------------------------------------------------------------------------------
1.1e+08    3.878e+07  1.8e+08    8.043900 6.6543000 18.4980000  1  166 
7.4521e+08 2.5583e+08 1.1875e+09 0.386440 0.3196900  0.8886600  1  592 
8.1875e+08 3.1587e+08 1.4661e+09 0.870840 0.4739500  0.8471100  3  670 
9.7261e+08 4.404e+08  2.0442e+09 0.598440 0.3257000  0.5821300  3  784 
1.0933e+09 4.8383e+08 2.2458e+09 0.653970 0.3129800  0.5170900  4  865 
1.6058e+09 6.7793e+08 3.1467e+09 0.539410 0.2330000  0.3649200  5  983 
3.4642e+09 1.4661e+09 6.8051e+09 0.219140 0.0946580  0.1482500  5 1274 
3.6238e+09 1.5672e+09 7.2742e+09 0.205140 0.0886090  0.1387800  5 1294 
5.3858e+09 2.2458e+09 1.0424e+10 0.131590 0.0568370  0.0890180  5 1477 
5.6942e+09 2.3471e+09 1.0894e+10 0.149200 0.0591830  0.0891170  6 1501 
5.8442e+09 2.4054e+09 1.1165e+10 0.142750 0.0566240  0.0852630  6 1529 
5.8638e+09 2.4189e+09 1.1228e+10 0.165390 0.0609920  0.0890810  7 1530 
5.8967e+09 2.441e+09  1.133e+10  0.187260 0.0648040  0.0923500  8 1533 
6.0658e+09 2.4954e+09 1.1582e+10 0.204620 0.0669230  0.0934510  9 1546 
6.0892e+09 2.511e+09  1.1655e+10 0.224660 0.0698400  0.0958620 10 1553 
6.1667e+09 2.5512e+09 1.1842e+10 0.243880 0.0724010  0.0979190 11 1555 
6.1696e+09 2.553e+09  1.185e+10  0.265420 0.0755400  0.1008600 12 1556 
6.2442e+09 2.5754e+09 1.1954e+10 0.284010 0.0777480  0.1026300 13 1563 
6.48e+09   2.6799e+09 1.2439e+10 0.287780 0.0759840  0.0992930 14 1587 
6.867e+09  2.8647e+09 1.3297e+10 0.283950 0.0724910  0.0938700 15 1626 
7.4108e+09 3.0439e+09 1.4128e+10 0.277940 0.0687530  0.0883000 16 1667 
7.4347e+09 3.0469e+09 1.4142e+10 0.294590 0.0707410  0.0901760 17 1670 
7.4917e+09 3.0857e+09 1.4322e+10 0.307420 0.0717830  0.0908800 18 1686 
8.0433e+09 3.2545e+09 1.5106e+10 0.303400 0.0689880  0.0867930 19 1718 
8.0529e+09 3.2552e+09 1.5109e+10 0.302210 0.0687190  0.0864540 19 1722 
8.0858e+09 3.2796e+09 1.5222e+10 0.315480 0.0699500  0.0874930 20 1729 
8.3221e+09 3.3525e+09 1.5561e+10 0.333390 0.0705370  0.0873110 22 1758 
8.3442e+09 3.357e+09  1.5582e+10 0.348250 0.0720840  0.0888080 23 1757 
8.5333e+09 3.4191e+09 1.587e+10  0.350880 0.0711230  0.0872390 24 1787 
8.7942e+09 3.4997e+09 1.6244e+10 0.354230 0.0703700  0.0859600 25 1807 
8.9658e+09 3.5475e+09 1.6466e+10 0.361210 0.0703820  0.0856400 26 1816 
8.9767e+09 3.551e+09  1.6482e+10 0.373470 0.0714290  0.0865960 27 1819 
9.4683e+09 3.7148e+09 1.7242e+10 0.355650 0.0668100  0.0807160 28 1880 
9.5788e+09 3.7735e+09 1.7515e+10 0.362110 0.0668530  0.0805020 29 1888 
1.0456e+10 4.0462e+09 1.8781e+10 0.335430 0.0608990  0.0731040 30 1971 
1.086e+10  4.2001e+09 1.9495e+10 0.328510 0.0586840  0.0702360 31 2024 
1.2038e+10 4.6087e+09 2.1392e+10 0.301390 0.0530000  0.0632530 32 2135 
1.2192e+10 4.6665e+09 2.166e+10  0.305850 0.0529720  0.0630490 33 2155 
1.3275e+10 5.1015e+09 2.3679e+10 0.283640 0.0484050  0.0574650 34 2255 
1.3488e+10 5.1565e+09 2.3934e+10 0.286640 0.0482190  0.0571030 35 2269 
1.354e+10  5.1611e+09 2.3956e+10 0.293640 0.0487130  0.0575520 36 2273 
1.3775e+10 5.2687e+09 2.4455e+10 0.294470 0.0481920  0.0568070 37 2305 
1.412e+10  5.4191e+09 2.5153e+10 0.292890 0.0473040  0.0556380 38 2331 
1.4143e+10 5.436e+09  2.5232e+10 0.299180 0.0477020  0.0559900 39 2337 
1.4725e+10 5.6338e+09 2.615e+10  0.284530 0.0453660  0.0532480 39 2396 
1.4753e+10 5.6586e+09 2.6265e+10 0.290200 0.0456930  0.0535230 40 2403 
1.4759e+10 5.6599e+09 2.6271e+10 0.296770 0.0461580  0.0539630 41 2405 
1.5473e+10 5.9782e+09 2.7748e+10 0.283530 0.0435760  0.0508490 42 2478 
1.6298e+10 6.3547e+09 2.9496e+10 0.271550 0.0412510  0.0480490 43 2559 
1.6308e+10 6.3597e+09 2.9519e+10 0.277560 0.0416850  0.0484700 44 2561 
1.6426e+10 6.3917e+09 2.9668e+10 0.281050 0.0417410  0.0484530 45 2569 
1.6677e+10 6.5109e+09 3.0221e+10 0.281160 0.0413040  0.0478680 46 2582 
1.8434e+10 7.2671e+09 3.3731e+10 0.253890 0.0369020  0.0426990 47 2734 
1.8702e+10 7.3832e+09 3.427e+10  0.252640 0.0363390  0.0419840 48 2765 
1.9285e+10 7.645e+09  3.5485e+10 0.244110 0.0351120  0.0405660 48 2802 
1.9315e+10 7.6716e+09 3.5608e+10 0.247800 0.0352800  0.0406990 49 2809 
1.9446e+10 7.7628e+09 3.6032e+10 0.250350 0.0352870  0.0406490 50 2824 
1.9468e+10 7.7922e+09 3.6168e+10 0.254160 0.0354730  0.0408060 51 2827 
1.9588e+10 7.8637e+09 3.65e+10   0.255900 0.0353730  0.0406370 52 2843 
2.1555e+10 8.6683e+09 4.0235e+10 0.230010 0.0314950  0.0361330 53 3002 
2.1924e+10 8.8068e+09 4.0878e+10 0.234830 0.0315690  0.0361270 55 3017 
2.2006e+10 8.8623e+09 4.1135e+10 0.232880 0.0313060  0.0358260 55 3025 
2.214e+10  8.9355e+09 4.1475e+10 0.234830 0.0312870  0.0357610 56 3037 
2.7551e+10 1.1165e+10 5.1823e+10 0.183170 0.0241900  0.0276170 57 3438 
2.7655e+10 1.1228e+10 5.2113e+10 0.185180 0.0242460  0.0276490 58 3444 
2.7906e+10 1.133e+10  5.2589e+10 0.179800 0.0237450  0.0271090 57 3460 
2.8476e+10 1.1582e+10 5.3761e+10 0.172820 0.0230250  0.0263180 56 3490 
2.8674e+10 1.1655e+10 5.4098e+10 0.177640 0.0232580  0.0265220 58 3503 
2.8774e+10 1.1713e+10 5.4368e+10 0.173860 0.0229610  0.0262140 57 3509 
2.9037e+10 1.185e+10  5.5003e+10 0.171610 0.0226630  0.0258740 57 3538 
2.9074e+10 1.186e+10  5.505e+10  0.171290 0.0226210  0.0258260 57 3540 
3.0252e+10 1.2439e+10 5.7737e+10 0.164080 0.0216700  0.0247400 57 3601 
3.1186e+10 1.2799e+10 5.9408e+10 0.157770 0.0208360  0.0237880 57 3652 
3.1955e+10 1.3196e+10 6.1252e+10 0.153580 0.0202830  0.0231560 57 3677 
3.228e+10  1.3381e+10 6.2109e+10 0.154000 0.0201630  0.0229930 58 3706 
3.3888e+10 1.4142e+10 6.5644e+10 0.145940 0.0191080  0.0217900 58 3765 
3.3945e+10 1.4191e+10 6.5869e+10 0.144950 0.0189780  0.0216410 58 3773 
3.409e+10  1.4248e+10 6.6132e+10 0.144100 0.0188680  0.0215160 58 3776 
3.4151e+10 1.4275e+10 6.6257e+10 0.148630 0.0191350  0.0217730 60 3780 
3.4782e+10 1.4531e+10 6.7446e+10 0.148250 0.0189290  0.0215150 61 3811 
3.614e+10  1.5109e+10 7.0131e+10 0.143650 0.0183420  0.0208480 61 3855 
3.6362e+10 1.5222e+10 7.0657e+10 0.147220 0.0184990  0.0209830 63 3865 
3.6901e+10 1.5561e+10 7.2227e+10 0.144990 0.0182190  0.0206650 63 3868 
3.6942e+10 1.5582e+10 7.2324e+10 0.140040 0.0178820  0.0203250 61 3872 
3.7758e+10 1.587e+10  7.3662e+10 0.135380 0.0174290  0.0198310 60 3883 
3.7863e+10 1.5947e+10 7.402e+10  0.134850 0.0173610  0.0197540 60 3888 
3.8999e+10 1.6466e+10 7.6428e+10 0.131680 0.0169520  0.0192890 60 3911 
3.9014e+10 1.6482e+10 7.6505e+10 0.129270 0.0167820  0.0191160 59 3911 
4.0605e+10 1.7242e+10 8.0033e+10 0.122160 0.0159940  0.0182390 58 3949 
4.0861e+10 1.736e+10  8.0576e+10 0.121380 0.0158920  0.0181230 58 3956 
4.1041e+10 1.7401e+10 8.0767e+10 0.121230 0.0158730  0.0181010 58 3961 
4.1683e+10 1.7735e+10 8.2321e+10 0.121730 0.0158040  0.0180020 59 3973 
4.2917e+10 1.8372e+10 8.5273e+10 0.118310 0.0153590  0.0174950 59 4016 
4.3848e+10 1.8931e+10 8.7872e+10 0.118360 0.0152370  0.0173380 60 4017 
4.52e+10   1.962e+10  9.1067e+10 0.115240 0.0148370  0.0168820 60 4030 
4.8352e+10 2.166e+10  1.0054e+11 0.107800 0.0138790  0.0157920 60 4087 
5.1713e+10 2.3679e+10 1.0991e+11 0.107060 0.0134530  0.0152590 63 4122 
5.2239e+10 2.3934e+10 1.1109e+11 0.104930 0.0132900  0.0150900 62 4118 
5.2291e+10 2.3956e+10 1.1119e+11 0.103290 0.0131890  0.0149920 61 4115 
5.3389e+10 2.4455e+10 1.1351e+11 0.099644 0.0128280  0.0145960 60 4136 
5.442e+10  2.5153e+10 1.1675e+11 0.096233 0.0124930  0.0142310 59 4139 
5.4577e+10 2.5232e+10 1.1712e+11 0.096015 0.0124650  0.0141980 59 4141 
5.5043e+10 2.5467e+10 1.1821e+11 0.093633 0.0122590  0.0139800 58 4152 
5.6644e+10 2.6265e+10 1.2191e+11 0.091365 0.0119620  0.0136410 58 4161 
5.6656e+10 2.6271e+10 1.2194e+11 0.091386 0.0119650  0.0136440 58 4160 
5.7961e+10 2.6875e+10 1.2474e+11 0.087659 0.0115770  0.0132170 57 4200 
5.9087e+10 2.7609e+10 1.2815e+11 0.086403 0.0114110  0.0130270 57 4197 
6.2375e+10 2.9496e+10 1.3691e+11 0.085163 0.0111500  0.0127150 58 4177 
6.2377e+10 2.9519e+10 1.3702e+11 0.083714 0.0110560  0.0126220 57 4175 
6.256e+10  2.9668e+10 1.377e+11  0.082008 0.0109260  0.0124890 56 4171 
6.3594e+10 3.0221e+10 1.4027e+11 0.079574 0.0106970  0.0122420 55 4171 
6.3732e+10 3.028e+10  1.4055e+11 0.079350 0.0106670  0.0122070 55 4168 
6.9868e+10 3.427e+10  1.5907e+11 0.076264 0.0102520  0.0117330 55 4062 
7.164e+10  3.5485e+10 1.6471e+11 0.075552 0.0101570  0.0116230 55 4032 
7.1865e+10 3.5608e+10 1.6528e+11 0.074120 0.0100550  0.0115220 54 4030 
7.2344e+10 3.6032e+10 1.6724e+11 0.072590 0.0099396  0.0114040 53 4023 
7.2576e+10 3.6168e+10 1.6788e+11 0.071226 0.0098456  0.0113110 52 4021 
7.293e+10  3.65e+10   1.6942e+11 0.069905 0.0097566  0.0112240 51 4008 
7.5564e+10 3.8268e+10 1.7762e+11 0.067892 0.0095693  0.0110230 50 3961 
7.5734e+10 3.8335e+10 1.7794e+11 0.066544 0.0094739  0.0109290 49 3958 
7.9448e+10 4.0878e+10 1.8974e+11 0.062935 0.0091474  0.0105840 47 3878 
7.9894e+10 4.1135e+10 1.9093e+11 0.064286 0.0092466  0.0106830 48 3871 
8.0295e+10 4.1475e+10 1.9251e+11 0.062896 0.0091417  0.0105780 47 3862 
8.2871e+10 4.3348e+10 2.012e+11  0.061033 0.0089661  0.0103910 46 3798 
8.4622e+10 4.441e+10  2.0613e+11 0.059467 0.0088320  0.0102520 45 3747 
9.6998e+10 5.2652e+10 2.4439e+11 0.058072 0.0087214  0.0101410 44 3413 
9.7678e+10 5.3196e+10 2.4691e+11 0.056733 0.0086181  0.0100380 43 3397 
9.8152e+10 5.3623e+10 2.489e+11  0.055425 0.0085182  0.0099399 42 3384 
9.9459e+10 5.4368e+10 2.5236e+11 0.054096 0.0084139  0.0098366 41 3364 
9.9962e+10 5.478e+10  2.5427e+11 0.052890 0.0083278  0.0097549 40 3342 
1.0057e+11 5.505e+10  2.5552e+11 0.051578 0.0082236  0.0096523 39 3330 
1.0368e+11 5.7467e+10 2.6674e+11 0.050579 0.0081688  0.0096081 38 3237 
1.0693e+11 5.9408e+10 2.7575e+11 0.049403 0.0080850  0.0095303 37 3166 
1.0885e+11 6.1252e+10 2.8431e+11 0.048237 0.0080021  0.0094540 36 3113 
1.1014e+11 6.2109e+10 2.8829e+11 0.048410 0.0080308  0.0094880 36 3082 
1.1362e+11 6.5486e+10 3.0396e+11 0.047946 0.0080656  0.0095516 35 2971 
1.1436e+11 6.5869e+10 3.0574e+11 0.046788 0.0079846  0.0094791 34 2954 
1.1475e+11 6.6132e+10 3.0696e+11 0.045484 0.0078775  0.0093761 33 2944 
1.1486e+11 6.6257e+10 3.0754e+11 0.044186 0.0077702  0.0092734 32 2937 
1.1652e+11 6.7446e+10 3.1306e+11 0.041802 0.0075893  0.0091102 30 2889 
1.1655e+11 6.754e+10  3.1349e+11 0.040427 0.0074638  0.0089876 29 2887 
1.1705e+11 6.8096e+10 3.1607e+11 0.039270 0.0073768  0.0089122 28 2863 
1.1782e+11 6.8801e+10 3.1935e+11 0.038081 0.0072831  0.0088296 27 2836 
1.1945e+11 7.02e+10   3.2584e+11 0.036645 0.0071402  0.0086882 26 2793 
1.2174e+11 7.2939e+10 3.3855e+11 0.035766 0.0071051  0.0086792 25 2713 
1.2234e+11 7.402e+10  3.4357e+11 0.034517 0.0069964  0.0085818 24 2687 
1.2711e+11 7.94e+10   3.6854e+11 0.034011 0.0070401  0.0086735 23 2515 
1.2884e+11 8.0576e+10 3.74e+11   0.032868 0.0069539  0.0086075 22 2482 
1.2898e+11 8.0767e+10 3.7489e+11 0.031415 0.0068003  0.0084599 21 2472 
1.3044e+11 8.2321e+10 3.821e+11  0.030301 0.0067185  0.0084034 20 2427 
1.3344e+11 8.5273e+10 3.958e+11  0.029261 0.0066535  0.0083707 19 2336 
1.3646e+11 8.7872e+10 4.0786e+11 0.028213 0.0065876  0.0083402 18 2272 
1.402e+11  9.1067e+10 4.2269e+11 0.027167 0.0065237  0.0083160 17 2190 
1.4409e+11 9.5383e+10 4.4273e+11 0.026513 0.0065585  0.0084232 16 2070 
1.4499e+11 9.592e+10  4.4522e+11 0.024903 0.0063578  0.0082328 15 2057 
1.4647e+11 9.6762e+10 4.4913e+11 0.023354 0.0061665  0.0080580 14 2037 
1.4902e+11 9.8024e+10 4.5499e+11 0.021780 0.0059623  0.0078704 13 2006 
1.7308e+11 1.1631e+11 5.3987e+11 0.023058 0.0065627  0.0087620 12 1623 
1.7622e+11 1.1821e+11 5.4866e+11 0.021612 0.0064160  0.0086773 11 1571 
1.8078e+11 1.2153e+11 5.6411e+11 0.020370 0.0063324  0.0086918 10 1501 
1.8661e+11 1.2474e+11 5.79e+11   0.019070 0.0062370  0.0087092  9 1408 
1.9007e+11 1.2815e+11 5.9482e+11 0.019518 0.0063836  0.0089140  9 1348 
2.0174e+11 1.3803e+11 6.4067e+11 0.018853 0.0065243  0.0092976  8 1199 
2.0547e+11 1.4055e+11 6.5237e+11 0.017076 0.0062975  0.0091977  7 1156 
2.1948e+11 1.5399e+11 7.1474e+11 0.016288 0.0064608  0.0097285  6 1000 
2.4134e+11 1.7824e+11 8.2731e+11 0.015996 0.0069093  0.0108210  5  790 
2.4928e+11 1.8636e+11 8.6503e+11 0.013723 0.0065676  0.0108510  4  726 
3.6226e+11 2.8343e+11 1.3156e+12 0.023988 0.0130550  0.0233340  3  258 
6.5567e+11 5.7472e+11 2.6676e+12 0.087525 0.0565340  0.1154400  2   25 


==> datafile4c.txt <==
Title: LOSS Revisited — I: Unraveling Correlations Between Supernova Rates and Galaxy
Properties, as Measured in a Re-Analysis of the Lick Oobservatory Supernova Search
Authors: Graur O., Bianco F. B., Huang S., Modjaz M., Shivvers I., Filippenko A. V., Li W.
Table: Specific SN rates as a function of galaxy stellar mass, measured with a sliding bin
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units             Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    solMass             Mass(50)  Stellar mass of galaxies in bin (median)
  12- 21 A10    solMass             Mass(16)  Stellar mass of galaxies in bin (16th percentile)
  23- 32 A10    solMass             Mass(84)  Stellar mass of galaxies in bin (84th percentile)
  34- 41 F8.6   10^-12/solMass/yr   RII(50)   SN II rate (median)
  43- 51 F9.7   10^-12/solMass/yr   RII(16)   SN II rate (16th percentile)
  53- 61 F9.7   10^-12/solMass/yr   RII(84)   SN II rate (84th percentile)
  63- 65 I3     --                  Nsn       Number of SNe II in bin
  67- 70 I4     --                  Ngal      Number of galaxies in bin
--------------------------------------------------------------------------------
Note (1): Type II supernova (SN II) rates measured with a sliding bin, using all galaxy types
--------------------------------------------------------------------------------
1.525e+08  8.3273e+07 2.6333e+08 4.248100 3.5142000 9.7687000   1  189 
9.2914e+08 5.1167e+08 1.618e+09  0.253260 0.2095100 0.5824000   1  623 
1.425e+09  7.7667e+08 2.456e+09  1.220800 0.4224700 0.6020500   8  728 
1.49e+09   8.1417e+08 2.5746e+09 2.502800 0.6010100 0.7661400  17  727 
1.5167e+09 8.1719e+08 2.5842e+09 2.363500 0.5846500 0.7508800  16  713 
1.575e+09  8.3431e+08 2.6383e+09 2.256400 0.5581600 0.7168600  16  728 
2.43e+09   1.2575e+09 3.9766e+09 1.394800 0.3349400 0.4269700  17  852 
2.4662e+09 1.2767e+09 4.0372e+09 2.024900 0.4022600 0.4913800  25  853 
2.5958e+09 1.3513e+09 4.2733e+09 1.845700 0.3741200 0.4588900  24  859 
3.0088e+09 1.6267e+09 5.144e+09  1.495700 0.3031700 0.3718700  24  920 
3.1667e+09 1.7e+09    5.3759e+09 1.802500 0.3272500 0.3928400  30  934 
3.1717e+09 1.701e+09  5.3792e+09 1.740900 0.3214100 0.3870300  29  933 
3.4383e+09 1.885e+09  5.9609e+09 1.528200 0.2821400 0.3397500  29  972 
3.4875e+09 1.9324e+09 6.1108e+09 1.570500 0.2805400 0.3357700  31  991 
3.5796e+09 2.0057e+09 6.3425e+09 1.504500 0.2687600 0.3216700  31 1004 
4.0004e+09 2.1779e+09 6.8871e+09 1.342900 0.2361500 0.2818300  32 1040 
4.125e+09  2.2275e+09 7.044e+09  1.502400 0.2492400 0.2944600  36 1034 
4.3983e+09 2.345e+09  7.4155e+09 1.362700 0.2292400 0.2714700  35 1047 
4.5e+09    2.4033e+09 7.6e+09    1.315900 0.2213600 0.2621400  35 1065 
4.5004e+09 2.4067e+09 7.6105e+09 1.278800 0.2182400 0.2590800  34 1064 
4.5575e+09 2.455e+09  7.7634e+09 1.221600 0.2115800 0.2518300  33 1064 
4.6008e+09 2.4642e+09 7.7925e+09 1.219300 0.2111800 0.2513500  33 1062 
4.6125e+09 2.4737e+09 7.8225e+09 1.209700 0.2095200 0.2493800  33 1066 
4.6896e+09 2.5078e+09 7.9304e+09 1.229600 0.2098400 0.2491200  34 1070 
4.7292e+09 2.5385e+09 8.0275e+09 1.244200 0.2093100 0.2478700  35 1077 
4.7858e+09 2.5549e+09 8.0792e+09 1.263000 0.2095100 0.2475300  36 1082 
4.9067e+09 2.6383e+09 8.3431e+09 1.257600 0.2058100 0.2426000  37 1084 
5.0983e+09 2.6945e+09 8.5208e+09 1.218600 0.1994300 0.2350800  37 1086 
5.3275e+09 2.8092e+09 8.8834e+09 1.147800 0.1878400 0.2214200  37 1108 
5.5041e+09 2.9117e+09 9.2075e+09 1.080100 0.1791900 0.2117000  36 1118 
5.5712e+09 2.9338e+09 9.2775e+09 1.093400 0.1789500 0.2109300  37 1124 
5.715e+09  2.9775e+09 9.4157e+09 1.074800 0.1758900 0.2073400  37 1126 
5.8025e+09 3.0058e+09 9.5053e+09 1.032300 0.1712500 0.2023300  36 1125 
5.8638e+09 3.0475e+09 9.637e+09  1.061600 0.1714600 0.2016700  38 1138 
5.8979e+09 3.093e+09  9.7808e+09 1.043900 0.1686000 0.1983100  38 1146 
6.0392e+09 3.1586e+09 9.9883e+09 1.015400 0.1640000 0.1929000  38 1157 
6.3138e+09 3.2764e+09 1.0361e+10 1.033900 0.1628000 0.1906900  40 1158 
6.3925e+09 3.333e+09  1.054e+10  1.027400 0.1597900 0.1868100  41 1173 
6.4246e+09 3.3749e+09 1.0672e+10 1.048400 0.1611300 0.1880300  42 1172 
6.5842e+09 3.4487e+09 1.0906e+10 1.035200 0.1572600 0.1831700  43 1188 
6.6833e+09 3.5186e+09 1.1127e+10 1.023000 0.1536400 0.1786500  44 1199 
6.7279e+09 3.5446e+09 1.1209e+10 1.038000 0.1541700 0.1789600  45 1196 
6.7987e+09 3.5829e+09 1.133e+10  1.048400 0.1540100 0.1784900  46 1199 
6.9441e+09 3.653e+09  1.1552e+10 1.041400 0.1513600 0.1751400  47 1206 
6.9775e+09 3.6627e+09 1.1582e+10 1.035900 0.1505600 0.1742100  47 1210 
7.1275e+09 3.7296e+09 1.1794e+10 1.032300 0.1484800 0.1715400  48 1221 
7.1646e+09 3.7473e+09 1.185e+10  1.046700 0.1490300 0.1719200  49 1220 
7.2188e+09 3.7665e+09 1.1911e+10 1.062600 0.1497700 0.1725300  50 1220 
7.3358e+09 3.849e+09  1.2172e+10 1.053000 0.1469700 0.1690700  51 1225 
7.3496e+09 3.853e+09  1.2184e+10 1.068500 0.1477000 0.1696800  52 1228 
7.4e+09    3.8777e+09 1.2262e+10 1.100100 0.1492500 0.1710100  54 1233 
7.575e+09  3.971e+09  1.2558e+10 1.072900 0.1442300 0.1650600  55 1255 
7.7146e+09 4.0063e+09 1.2669e+10 1.056000 0.1419500 0.1624500  55 1260 
7.8992e+09 4.0886e+09 1.2929e+10 1.046100 0.1393800 0.1593100  56 1279 
7.9525e+09 4.1305e+09 1.3062e+10 1.047400 0.1383300 0.1579300  57 1287 
8.0825e+09 4.2182e+09 1.3339e+10 1.048100 0.1360600 0.1549800  59 1302 
8.0971e+09 4.2298e+09 1.3376e+10 1.063500 0.1369200 0.1558000  60 1302 
8.1225e+09 4.243e+09  1.3418e+10 1.073100 0.1370200 0.1557500  61 1307 
8.2571e+09 4.3083e+09 1.3624e+10 1.069700 0.1354800 0.1538400  62 1314 
9.0808e+09 4.7058e+09 1.4881e+10 0.940420 0.1191100 0.1352500  62 1381 
9.2071e+09 4.7583e+09 1.5047e+10 0.965420 0.1194400 0.1352200  65 1392 
9.2858e+09 4.7967e+09 1.5168e+10 0.925620 0.1163100 0.1319300  63 1395 
9.5533e+09 4.915e+09  1.5543e+10 0.869420 0.1101200 0.1250400  62 1416 
9.6783e+09 4.9929e+09 1.5789e+10 0.860730 0.1081600 0.1226800  63 1435 
9.7808e+09 5.0035e+09 1.5822e+10 0.866660 0.1080500 0.1224400  64 1441 
9.9358e+09 5.0749e+09 1.6048e+10 0.851140 0.1061200 0.1202500  64 1451 
1.0914e+10 5.505e+09  1.7408e+10 0.736340 0.0910980 0.1031300  65 1551 
1.1083e+10 5.6175e+09 1.7764e+10 0.735510 0.0896340 0.1012800  67 1578 
1.1242e+10 5.7025e+09 1.8033e+10 0.742890 0.0892180 0.1006300  69 1590 
1.132e+10  5.7229e+09 1.8098e+10 0.729240 0.0882180 0.0995940  68 1592 
1.133e+10  5.7282e+09 1.8114e+10 0.727760 0.0880380 0.0993910  68 1593 
1.1379e+10 5.7661e+09 1.8234e+10 0.731500 0.0878500 0.0990920  69 1599 
1.1391e+10 5.7693e+09 1.8244e+10 0.740240 0.0882660 0.0994750  70 1599 
1.1468e+10 5.8023e+09 1.8348e+10 0.744940 0.0882010 0.0993170  71 1606 
1.1549e+10 5.8357e+09 1.8454e+10 0.745530 0.0876580 0.0986250  72 1616 
1.1579e+10 5.8521e+09 1.8506e+10 0.750510 0.0876400 0.0985250  73 1618 
1.1755e+10 5.8971e+09 1.8648e+10 0.750440 0.0870410 0.0977730  74 1626 
1.1763e+10 5.9003e+09 1.8658e+10 0.760590 0.0876310 0.0983590  75 1626 
1.1797e+10 5.914e+09  1.8702e+10 0.767360 0.0878300 0.0985070  76 1627 
1.1835e+10 5.9142e+09 1.8702e+10 0.776380 0.0882860 0.0989450  77 1630 
1.1894e+10 5.9403e+09 1.8785e+10 0.779660 0.0880910 0.0986540  78 1637 
1.191e+10  5.9488e+09 1.8812e+10 0.786480 0.0883000 0.0988170  79 1638 
1.2182e+10 6.0847e+09 1.9242e+10 0.775030 0.0864710 0.0967020  80 1659 
1.2248e+10 6.1211e+09 1.9357e+10 0.775490 0.0859890 0.0960960  81 1666 
1.2286e+10 6.1406e+09 1.9418e+10 0.771260 0.0855200 0.0955720  81 1670 
1.2372e+10 6.1791e+09 1.954e+10  0.770620 0.0849290 0.0948470  82 1681 
1.2405e+10 6.1941e+09 1.9588e+10 0.774930 0.0848900 0.0947400  83 1688 
1.2559e+10 6.2726e+09 1.9836e+10 0.768370 0.0836700 0.0933180  84 1707 
1.2732e+10 6.3525e+09 2.0088e+10 0.762650 0.0825600 0.0920210  85 1722 
1.2801e+10 6.3691e+09 2.0141e+10 0.759830 0.0822550 0.0916800  85 1724 
1.336e+10  6.6492e+09 2.1027e+10 0.739480 0.0795870 0.0886500  86 1730 
1.3598e+10 6.7292e+09 2.1279e+10 0.726370 0.0781760 0.0870790  86 1739 
1.3708e+10 6.7833e+09 2.1451e+10 0.714480 0.0768950 0.0856520  86 1755 
1.3836e+10 6.8325e+09 2.1606e+10 0.707550 0.0761500 0.0848230  86 1759 
1.4583e+10 7.2471e+09 2.2918e+10 0.648300 0.0701810 0.0782230  85 1823 
1.4663e+10 7.2869e+09 2.3043e+10 0.642690 0.0695740 0.0775460  85 1833 
1.471e+10  7.3014e+09 2.3089e+10 0.648200 0.0697630 0.0777080  86 1837 
1.4802e+10 7.3518e+09 2.3248e+10 0.650810 0.0696410 0.0775230  87 1836 
1.4922e+10 7.401e+09  2.3404e+10 0.654030 0.0695880 0.0774170  88 1842 
1.4954e+10 7.4216e+09 2.3469e+10 0.659110 0.0697360 0.0775350  89 1845 
1.4983e+10 7.473e+09  2.3632e+10 0.661430 0.0695930 0.0773300  90 1849 
1.5194e+10 7.5526e+09 2.3883e+10 0.654990 0.0685360 0.0761120  91 1869 
1.5561e+10 7.7925e+09 2.4642e+10 0.632630 0.0658370 0.0730730  92 1909 
1.5631e+10 7.8225e+09 2.4737e+10 0.623840 0.0652770 0.0724920  91 1911 
1.5798e+10 7.9304e+09 2.5078e+10 0.605740 0.0637330 0.0708190  90 1926 
1.5941e+10 8.0275e+09 2.5385e+10 0.593850 0.0624820 0.0694290  90 1943 
1.6095e+10 8.0792e+09 2.5549e+10 0.583090 0.0616930 0.0685920  89 1944 
1.6123e+10 8.1057e+09 2.5632e+10 0.581840 0.0615600 0.0684450  89 1943 
1.6746e+10 8.5208e+09 2.6945e+10 0.537250 0.0568420 0.0631990  89 2009 
1.6852e+10 8.5619e+09 2.7075e+10 0.544540 0.0569790 0.0632780  91 2022 
1.6857e+10 8.5735e+09 2.7112e+10 0.543750 0.0568960 0.0631860  91 2022 
1.7928e+10 9.1967e+09 2.9082e+10 0.502570 0.0523030 0.0580510  92 2100 
1.8015e+10 9.2109e+09 2.9128e+10 0.511910 0.0527060 0.0584340  94 2103 
1.8114e+10 9.262e+09  2.9289e+10 0.508120 0.0523160 0.0580020  94 2111 
1.8302e+10 9.3298e+09 2.9503e+10 0.509550 0.0521880 0.0578270  95 2118 
1.8457e+10 9.4475e+09 2.9876e+10 0.497710 0.0509750 0.0564830  95 2137 
1.8716e+10 9.63e+09   3.0453e+10 0.482390 0.0496670 0.0550640  94 2152 
1.8783e+10 9.6731e+09 3.0589e+10 0.474500 0.0491160 0.0544840  93 2156 
1.8802e+10 9.6784e+09 3.0606e+10 0.474280 0.0490930 0.0544580  93 2156 
1.9081e+10 9.8552e+09 3.1165e+10 0.466410 0.0480220 0.0532400  94 2185 
1.9348e+10 1.0009e+10 3.1652e+10 0.458930 0.0472510 0.0523860  94 2196 
1.9418e+10 1.0043e+10 3.1758e+10 0.453380 0.0466800 0.0517530  94 2209 
1.943e+10  1.0048e+10 3.1774e+10 0.457430 0.0468500 0.0519130  95 2211 
1.9495e+10 1.0097e+10 3.1931e+10 0.464550 0.0470880 0.0521210  97 2217 
1.9701e+10 1.0242e+10 3.2388e+10 0.460330 0.0464220 0.0513570  98 2237 
1.9713e+10 1.0259e+10 3.2441e+10 0.464500 0.0466060 0.0515340  99 2238 
1.9727e+10 1.0273e+10 3.2485e+10 0.468390 0.0467610 0.0516800 100 2241 
1.9887e+10 1.0385e+10 3.2842e+10 0.468350 0.0465270 0.0513950 101 2251 
2.0389e+10 1.0672e+10 3.3749e+10 0.452640 0.0449650 0.0496700 101 2283 
2.1066e+10 1.0906e+10 3.4487e+10 0.438770 0.0435880 0.0481490 101 2313 
2.135e+10  1.1127e+10 3.5186e+10 0.425720 0.0425020 0.0469730 100 2321 
2.1489e+10 1.1209e+10 3.5446e+10 0.433280 0.0426230 0.0470380 103 2334 
2.1642e+10 1.133e+10  3.5829e+10 0.428620 0.0421650 0.0465320 103 2342 
2.1744e+10 1.1363e+10 3.5933e+10 0.422140 0.0417300 0.0460740 102 2349 
2.2132e+10 1.1582e+10 3.6627e+10 0.411770 0.0407050 0.0449420 102 2368 
2.2583e+10 1.1794e+10 3.7296e+10 0.397440 0.0394820 0.0436130 101 2397 
2.2661e+10 1.185e+10  3.7473e+10 0.395190 0.0392590 0.0433670 101 2402 
2.2785e+10 1.1911e+10 3.7665e+10 0.388530 0.0387890 0.0428690 100 2409 
2.316e+10  1.2172e+10 3.849e+10  0.372610 0.0373860 0.0413400  99 2442 
2.3195e+10 1.2184e+10 3.853e+10  0.368840 0.0371960 0.0411500  98 2438 
2.3358e+10 1.2262e+10 3.8777e+10 0.361650 0.0366570 0.0405750  97 2444 
2.393e+10  1.2558e+10 3.971e+10  0.340960 0.0349210 0.0386940  95 2480 
2.4151e+10 1.2669e+10 4.0063e+10 0.347780 0.0350720 0.0388000  98 2490 
2.4193e+10 1.2694e+10 4.0142e+10 0.350260 0.0351430 0.0388600  99 2492 
2.4324e+10 1.2789e+10 4.0441e+10 0.347320 0.0348480 0.0385330  99 2502 
2.4333e+10 1.2798e+10 4.0472e+10 0.350300 0.0349720 0.0386510 100 2505 
2.4847e+10 1.3062e+10 4.1305e+10 0.343850 0.0341580 0.0377330 101 2523 
2.5133e+10 1.3191e+10 4.1715e+10 0.347630 0.0341980 0.0377400 103 2525 
2.5379e+10 1.3376e+10 4.2298e+10 0.337850 0.0333980 0.0368740 102 2547 
2.5457e+10 1.3418e+10 4.243e+10  0.333910 0.0331710 0.0366420 101 2548 
2.5814e+10 1.3624e+10 4.3083e+10 0.323450 0.0322910 0.0356880 100 2582 
2.5988e+10 1.3711e+10 4.3357e+10 0.323500 0.0321370 0.0355000 101 2590 
2.6073e+10 1.377e+10  4.3545e+10 0.322080 0.0319960 0.0353440 101 2594 
2.6146e+10 1.3807e+10 4.3662e+10 0.324720 0.0321000 0.0354410 102 2597 
2.6736e+10 1.4077e+10 4.4514e+10 0.318010 0.0312840 0.0345240 103 2632 
2.6892e+10 1.4148e+10 4.474e+10  0.313290 0.0309700 0.0341940 102 2630 
2.7857e+10 1.465e+10  4.6327e+10 0.294630 0.0291260 0.0321580 102 2702 
2.8559e+10 1.4976e+10 4.7359e+10 0.286650 0.0283370 0.0312870 102 2719 
2.8635e+10 1.4992e+10 4.7408e+10 0.286030 0.0282750 0.0312190 102 2721 
2.9246e+10 1.5354e+10 4.8554e+10 0.277930 0.0273410 0.0301730 103 2768 
2.9659e+10 1.5599e+10 4.9329e+10 0.270290 0.0267200 0.0295010 102 2778 
2.968e+10  1.5616e+10 4.9382e+10 0.274330 0.0268580 0.0296250 104 2781 
2.969e+10  1.5627e+10 4.9418e+10 0.274060 0.0268310 0.0295960 104 2782 
3.0125e+10 1.5822e+10 5.0035e+10 0.272980 0.0265990 0.0293260 105 2785 
3.0502e+10 1.6048e+10 5.0749e+10 0.266580 0.0260980 0.0287880 104 2803 
3.1774e+10 1.6663e+10 5.2694e+10 0.256010 0.0249450 0.0275030 105 2834 
3.1788e+10 1.668e+10  5.2746e+10 0.256060 0.0249500 0.0275080 105 2833 
3.2272e+10 1.6949e+10 5.3598e+10 0.253650 0.0245980 0.0271070 106 2845 
3.2523e+10 1.7068e+10 5.3973e+10 0.252340 0.0244710 0.0269670 106 2847 
3.2737e+10 1.7176e+10 5.4315e+10 0.250240 0.0242680 0.0267440 106 2853 
3.2765e+10 1.7193e+10 5.4368e+10 0.252350 0.0243580 0.0268300 107 2854 
3.2849e+10 1.7209e+10 5.442e+10  0.254450 0.0244470 0.0269160 108 2854 
3.3718e+10 1.7655e+10 5.583e+10  0.246590 0.0236920 0.0260860 108 2890 
3.3816e+10 1.7734e+10 5.608e+10  0.248010 0.0237190 0.0261040 109 2889 
3.4314e+10 1.8098e+10 5.7229e+10 0.239680 0.0230280 0.0253540 108 2916 
3.4344e+10 1.8114e+10 5.7282e+10 0.242020 0.0231460 0.0254730 109 2913 
3.44e+10   1.8139e+10 5.7362e+10 0.239470 0.0230080 0.0253320 108 2916 
3.4705e+10 1.8244e+10 5.7693e+10 0.238510 0.0229160 0.0252310 108 2921 
3.4858e+10 1.8348e+10 5.8023e+10 0.234750 0.0226590 0.0249590 107 2928 
3.5185e+10 1.8454e+10 5.8357e+10 0.230340 0.0223370 0.0246160 106 2934 
3.5296e+10 1.8506e+10 5.8521e+10 0.227040 0.0221220 0.0243900 105 2939 
3.538e+10  1.8547e+10 5.8651e+10 0.226680 0.0220870 0.0243520 105 2934 
3.5561e+10 1.8658e+10 5.9003e+10 0.224360 0.0218600 0.0241020 105 2939 
3.5735e+10 1.8702e+10 5.914e+10  0.223330 0.0217610 0.0239920 105 2947 
3.576e+10  1.8702e+10 5.9142e+10 0.221300 0.0216660 0.0238990 104 2945 
3.5876e+10 1.8785e+10 5.9403e+10 0.218600 0.0215040 0.0237320 103 2947 
3.5944e+10 1.8812e+10 5.9488e+10 0.218260 0.0214710 0.0236950 103 2947 
3.6626e+10 1.9242e+10 6.0847e+10 0.211880 0.0209450 0.0231260 102 2958 
3.6853e+10 1.9357e+10 6.1211e+10 0.208110 0.0206730 0.0228370 101 2964 
3.6914e+10 1.9418e+10 6.1406e+10 0.204800 0.0204460 0.0225970 100 2971 
3.7103e+10 1.9519e+10 6.1725e+10 0.204370 0.0204030 0.0225490 100 2968 
3.7398e+10 1.9588e+10 6.1941e+10 0.203500 0.0203160 0.0224530 100 2969 
3.743e+10  1.9595e+10 6.1964e+10 0.201220 0.0201900 0.0223250  99 2969 
3.7659e+10 1.9722e+10 6.2368e+10 0.200400 0.0201070 0.0222340  99 2970 
3.7922e+10 1.9851e+10 6.2775e+10 0.200110 0.0199780 0.0220790 100 2981 
3.8398e+10 2.0141e+10 6.3691e+10 0.197800 0.0197470 0.0218240 100 2983 
3.8541e+10 2.0189e+10 6.3842e+10 0.197080 0.0196750 0.0217450 100 2987 
3.862e+10  2.0253e+10 6.4046e+10 0.198410 0.0197100 0.0217730 101 2990 
3.8761e+10 2.036e+10  6.4384e+10 0.201220 0.0197950 0.0218450 103 2995 
3.8762e+10 2.0375e+10 6.4433e+10 0.203040 0.0198780 0.0219260 104 2995 
3.9128e+10 2.0633e+10 6.5248e+10 0.202290 0.0197110 0.0217310 105 3005 
3.9659e+10 2.0962e+10 6.6288e+10 0.199710 0.0193670 0.0213430 106 3029 
3.9694e+10 2.1037e+10 6.6525e+10 0.198910 0.0192890 0.0212570 106 3033 
4.0349e+10 2.144e+10  6.7799e+10 0.196640 0.0189800 0.0209070 107 3044 
4.049e+10  2.1518e+10 6.8047e+10 0.194580 0.0188700 0.0207950 106 3042 
4.3074e+10 2.3043e+10 7.2869e+10 0.181200 0.0175720 0.0193650 106 3095 
4.3238e+10 2.3089e+10 7.3014e+10 0.194120 0.0181540 0.0199370 114 3097 
4.3444e+10 2.3248e+10 7.3518e+10 0.192420 0.0179960 0.0197630 114 3102 
4.3623e+10 2.3404e+10 7.401e+10  0.190070 0.0178540 0.0196150 113 3097 
4.3698e+10 2.3469e+10 7.4216e+10 0.187320 0.0176740 0.0194250 112 3104 
4.37e+10   2.3475e+10 7.4234e+10 0.185640 0.0175940 0.0193460 111 3104 
4.3949e+10 2.3632e+10 7.473e+10  0.182510 0.0173750 0.0191140 110 3111 
4.4394e+10 2.3883e+10 7.5526e+10 0.181070 0.0172380 0.0189630 110 3111 
4.4818e+10 2.419e+10  7.6495e+10 0.177340 0.0169600 0.0186650 109 3115 
4.495e+10  2.4268e+10 7.6743e+10 0.176640 0.0168940 0.0185920 109 3117 
4.5113e+10 2.4328e+10 7.6931e+10 0.177930 0.0169400 0.0186350 110 3116 
4.5938e+10 2.4941e+10 7.8872e+10 0.174210 0.0165110 0.0181550 111 3150 
4.6765e+10 2.5632e+10 8.1057e+10 0.169280 0.0160440 0.0176420 111 3163 
4.6962e+10 2.5692e+10 8.1247e+10 0.172430 0.0161970 0.0177950 113 3160 
4.8221e+10 2.6578e+10 8.4045e+10 0.168160 0.0157960 0.0173540 113 3170 
4.8395e+10 2.6738e+10 8.4554e+10 0.168600 0.0157680 0.0173160 114 3178 
4.8982e+10 2.7075e+10 8.5619e+10 0.165400 0.0155370 0.0170690 113 3176 
4.8986e+10 2.7112e+10 8.5735e+10 0.163910 0.0154650 0.0169980 112 3175 
5.0188e+10 2.7898e+10 8.822e+10  0.158690 0.0150390 0.0165370 111 3184 
5.0819e+10 2.8254e+10 8.9348e+10 0.157600 0.0148700 0.0163440 112 3200 
5.0875e+10 2.8287e+10 8.945e+10  0.157290 0.0148410 0.0163120 112 3202 
5.09e+10   2.8313e+10 8.9532e+10 0.160150 0.0149780 0.0164490 114 3200 
5.1071e+10 2.844e+10  8.9937e+10 0.161070 0.0149980 0.0164640 115 3202 
5.1807e+10 2.9005e+10 9.1722e+10 0.159570 0.0147950 0.0162350 116 3208 
5.204e+10  2.9128e+10 9.2109e+10 0.158530 0.0147620 0.0162050 115 3192 
5.2338e+10 2.9289e+10 9.262e+10  0.156090 0.0145980 0.0160310 114 3195 
5.2673e+10 2.9503e+10 9.3298e+10 0.154130 0.0144780 0.0159060 113 3192 
5.3853e+10 3.0213e+10 9.5543e+10 0.149160 0.0140730 0.0154680 112 3207 
5.4438e+10 3.0589e+10 9.6731e+10 0.149010 0.0139980 0.0153780 113 3211 
5.4457e+10 3.0606e+10 9.6784e+10 0.150340 0.0140600 0.0154410 114 3209 
5.5258e+10 3.1165e+10 9.8552e+10 0.146770 0.0137870 0.0151470 113 3220 
5.5899e+10 3.1652e+10 1.0009e+11 0.143800 0.0135670 0.0149120 112 3221 
5.6128e+10 3.1758e+10 1.0043e+11 0.145150 0.0136350 0.0149800 113 3209 
5.6182e+10 3.1774e+10 1.0048e+11 0.142360 0.0134920 0.0148350 111 3210 
5.6468e+10 3.1931e+10 1.0097e+11 0.140670 0.0133920 0.0147320 110 3205 
5.7178e+10 3.2388e+10 1.0242e+11 0.136000 0.0130670 0.0143870 108 3213 
5.7351e+10 3.2441e+10 1.0259e+11 0.135510 0.0130200 0.0143350 108 3218 
5.7417e+10 3.2485e+10 1.0273e+11 0.134240 0.0129570 0.0142730 107 3217 
5.7785e+10 3.2842e+10 1.0385e+11 0.132470 0.0128460 0.0141570 106 3208 
5.8642e+10 3.3423e+10 1.0569e+11 0.130840 0.0126880 0.0139830 106 3203 
6.0512e+10 3.4539e+10 1.0922e+11 0.126170 0.0122940 0.0135540 105 3205 
6.0818e+10 3.4789e+10 1.1001e+11 0.128070 0.0123620 0.0136170 107 3207 
6.0821e+10 3.4802e+10 1.1005e+11 0.128000 0.0123550 0.0136090 107 3206 
6.0947e+10 3.4822e+10 1.1012e+11 0.126690 0.0122860 0.0135390 106 3206 
6.1001e+10 3.4973e+10 1.106e+11  0.126190 0.0122370 0.0134860 106 3211 
6.1401e+10 3.5332e+10 1.1173e+11 0.127080 0.0122660 0.0135110 107 3202 
6.2398e+10 3.5933e+10 1.1363e+11 0.123370 0.0119640 0.0131840 106 3219 
6.3844e+10 3.6892e+10 1.1666e+11 0.120170 0.0117090 0.0129090 105 3204 
6.4739e+10 3.7361e+10 1.1814e+11 0.119920 0.0116300 0.0128160 106 3216 
6.7907e+10 3.9144e+10 1.2378e+11 0.114140 0.0110690 0.0121980 106 3234 
6.8135e+10 3.928e+10  1.2421e+11 0.121100 0.0113760 0.0124980 113 3241 
6.8152e+10 3.9296e+10 1.2426e+11 0.119890 0.0113120 0.0124330 112 3242 
6.9029e+10 3.9735e+10 1.2565e+11 0.117780 0.0111620 0.0122740 111 3237 
6.9708e+10 4.0142e+10 1.2694e+11 0.116880 0.0110770 0.0121810 111 3236 
7.0065e+10 4.0441e+10 1.2789e+11 0.115590 0.0110050 0.0121060 110 3228 
7.0101e+10 4.0472e+10 1.2798e+11 0.115440 0.0109900 0.0120900 110 3227 
7.0872e+10 4.1018e+10 1.2971e+11 0.115600 0.0109560 0.0120470 111 3231 
7.0977e+10 4.1067e+10 1.2986e+11 0.114550 0.0109060 0.0119970 110 3227 
7.1276e+10 4.1201e+10 1.3029e+11 0.113260 0.0108320 0.0119210 109 3226 
7.219e+10  4.1715e+10 1.3191e+11 0.111450 0.0107080 0.0117900 108 3223 
7.2349e+10 4.1834e+10 1.3229e+11 0.110930 0.0106580 0.0117350 108 3230 
7.4208e+10 4.3083e+10 1.3624e+11 0.109500 0.0105200 0.0115830 108 3195 
7.4458e+10 4.3357e+10 1.3711e+11 0.108380 0.0104610 0.0115230 107 3185 
7.4937e+10 4.3545e+10 1.377e+11  0.106910 0.0103680 0.0114260 106 3183 
7.5054e+10 4.3662e+10 1.3807e+11 0.105730 0.0103020 0.0113580 105 3179 
7.6923e+10 4.474e+10  1.4148e+11 0.103160 0.0101000 0.0111400 104 3160 
7.7342e+10 4.5043e+10 1.4244e+11 0.104930 0.0101760 0.0112140 106 3154 
8.0626e+10 4.7359e+10 1.4976e+11 0.104020 0.0100870 0.0111160 106 3071 
8.0735e+10 4.7408e+10 1.4992e+11 0.104850 0.0101210 0.0111480 107 3072 
8.255e+10  4.8611e+10 1.5372e+11 0.103830 0.0100690 0.0110970 106 3020 
8.2617e+10 4.8695e+10 1.5399e+11 0.103440 0.0100310 0.0110550 106 3024 
8.3422e+10 4.9287e+10 1.5586e+11 0.104220 0.0100600 0.0110810 107 3008 
8.3465e+10 4.9325e+10 1.5598e+11 0.103300 0.0100180 0.0110400 106 3006 
8.3492e+10 4.9382e+10 1.5616e+11 0.102480 0.0099850 0.0110090 105 3001 
8.3546e+10 4.9418e+10 1.5627e+11 0.101460 0.0099327 0.0109560 104 2999 
8.4662e+10 5.0245e+10 1.5889e+11 0.099684 0.0098064 0.0108220 103 2985 
8.5205e+10 5.055e+10  1.5985e+11 0.098360 0.0097233 0.0107350 102 2978 
8.8427e+10 5.2694e+10 1.6663e+11 0.097144 0.0096504 0.0106600 101 2910 
8.8474e+10 5.2746e+10 1.668e+11  0.097099 0.0096459 0.0106550 101 2910 
8.93e+10   5.3598e+10 1.6949e+11 0.095968 0.0095809 0.0105890 100 2888 
8.9895e+10 5.3973e+10 1.7068e+11 0.094870 0.0095188 0.0105250  99 2874 
9.0283e+10 5.4315e+10 1.7176e+11 0.094067 0.0094861 0.0104950  98 2863 
9.039e+10  5.4368e+10 1.7193e+11 0.093117 0.0094385 0.0104470  97 2862 
9.0493e+10 5.442e+10  1.7209e+11 0.092254 0.0093994 0.0104100  96 2858 
9.1209e+10 5.478e+10  1.7323e+11 0.090870 0.0093068 0.0103130  95 2851 
9.149e+10  5.505e+10  1.7408e+11 0.089996 0.0092660 0.0102730  94 2840 
9.428e+10  5.6904e+10 1.7995e+11 0.088143 0.0091237 0.0101210  93 2796 
9.4457e+10 5.7157e+10 1.8075e+11 0.087177 0.0090725 0.0100700  92 2789 
9.4805e+10 5.7362e+10 1.8139e+11 0.086047 0.0090037 0.0099990  91 2789 
9.6277e+10 5.8517e+10 1.8505e+11 0.084986 0.0089418 0.0099360  90 2753 
9.6438e+10 5.8651e+10 1.8547e+11 0.084891 0.0089318 0.0099249  90 2750 
9.681e+10  5.89e+10   1.8626e+11 0.083816 0.0088679 0.0098597  89 2748 
9.7418e+10 5.9289e+10 1.8749e+11 0.083877 0.0088744 0.0098669  89 2734 
9.877e+10  6.036e+10  1.9087e+11 0.082097 0.0087351 0.0097179  88 2728 
1.0104e+11 6.1725e+10 1.9519e+11 0.081740 0.0086971 0.0096756  88 2695 
1.0136e+11 6.1964e+10 1.9595e+11 0.081856 0.0087094 0.0096893  88 2683 
1.0165e+11 6.2368e+10 1.9722e+11 0.081805 0.0087040 0.0096833  88 2676 
1.0222e+11 6.2775e+10 1.9851e+11 0.081254 0.0086947 0.0096789  87 2658 
1.0247e+11 6.3002e+10 1.9923e+11 0.080204 0.0086319 0.0096150  86 2656 
1.042e+11  6.3842e+10 2.0189e+11 0.079018 0.0085540 0.0095341  85 2637 
1.0448e+11 6.4046e+10 2.0253e+11 0.077999 0.0084936 0.0094730  84 2634 
1.0473e+11 6.4384e+10 2.036e+11  0.076116 0.0083885 0.0093682  82 2628 
1.0473e+11 6.4433e+10 2.0375e+11 0.074286 0.0082882 0.0092689  80 2627 
1.0559e+11 6.5248e+10 2.0633e+11 0.073280 0.0082273 0.0092072  79 2607 
1.0713e+11 6.6288e+10 2.0962e+11 0.072211 0.0081589 0.0091373  78 2579 
1.0737e+11 6.6525e+10 2.1037e+11 0.071169 0.0080930 0.0090700  77 2576 
1.0961e+11 6.8047e+10 2.1518e+11 0.069903 0.0080009 0.0089736  76 2546 
1.102e+11  6.8433e+10 2.1641e+11 0.069809 0.0079901 0.0089615  76 2532 
1.1156e+11 6.9463e+10 2.1966e+11 0.068997 0.0079494 0.0089227  75 2504 
1.1173e+11 6.9639e+10 2.2022e+11 0.068114 0.0079003 0.0088744  74 2497 
1.1174e+11 6.9711e+10 2.2045e+11 0.067249 0.0078529 0.0088282  73 2493 
1.1265e+11 7.0732e+10 2.2367e+11 0.066012 0.0077616 0.0087326  72 2471 
1.128e+11  7.0862e+10 2.2409e+11 0.066749 0.0077946 0.0087626  73 2473 
1.1396e+11 7.169e+10  2.267e+11  0.065621 0.0077156 0.0086809  72 2462 
1.1422e+11 7.1781e+10 2.2699e+11 0.064674 0.0076574 0.0086225  71 2462 
1.1512e+11 7.2336e+10 2.2875e+11 0.063575 0.0075806 0.0085433  70 2453 
1.1585e+11 7.2939e+10 2.3065e+11 0.062901 0.0075542 0.0085208  69 2432 
1.172e+11  7.4341e+10 2.3509e+11 0.062707 0.0075858 0.0085640  68 2389 
1.1995e+11 7.6495e+10 2.419e+11  0.061454 0.0074892 0.0084626  67 2351 
1.2013e+11 7.6743e+10 2.4268e+11 0.062437 0.0075531 0.0085271  68 2344 
1.2023e+11 7.6931e+10 2.4328e+11 0.061615 0.0075088 0.0084847  67 2336 
1.2221e+11 7.8872e+10 2.4941e+11 0.060854 0.0074717 0.0084507  66 2284 
1.2264e+11 7.9571e+10 2.5163e+11 0.060821 0.0074676 0.0084460  66 2276 
1.2292e+11 7.9988e+10 2.5295e+11 0.059999 0.0074229 0.0084034  65 2264 
1.2323e+11 8.0593e+10 2.5486e+11 0.059220 0.0073833 0.0083666  64 2249 
1.2384e+11 8.1247e+10 2.5692e+11 0.058426 0.0073415 0.0083275  63 2233 
1.2544e+11 8.326e+10  2.6329e+11 0.057738 0.0073131 0.0083036  62 2176 
1.2601e+11 8.3712e+10 2.6472e+11 0.056835 0.0072571 0.0082486  61 2165 
1.2972e+11 8.6827e+10 2.7457e+11 0.055913 0.0071983 0.0081905  60 2105 
1.306e+11  8.7872e+10 2.7787e+11 0.055896 0.0071961 0.0081880  60 2088 
1.3229e+11 8.9348e+10 2.8254e+11 0.055287 0.0071774 0.0081757  59 2054 
1.3231e+11 8.945e+10  2.8287e+11 0.054414 0.0071243 0.0081243  58 2051 
1.3236e+11 8.9532e+10 2.8313e+11 0.053495 0.0070649 0.0080658  57 2051 
1.3279e+11 8.9937e+10 2.844e+11  0.051564 0.0069318 0.0079327  55 2043 
1.3767e+11 9.3719e+10 2.9637e+11 0.051465 0.0069819 0.0080000  54 1961 
1.3847e+11 9.4411e+10 2.9855e+11 0.051561 0.0069949 0.0080149  54 1946 
1.4053e+11 9.6195e+10 3.042e+11  0.051009 0.0069846 0.0080133  53 1907 
1.4056e+11 9.6277e+10 3.0445e+11 0.050070 0.0069212 0.0079510  52 1905 
1.4317e+11 9.8987e+10 3.1302e+11 0.049948 0.0069713 0.0080194  51 1839 
1.4372e+11 9.9614e+10 3.1501e+11 0.049176 0.0069313 0.0079846  50 1828 
1.4526e+11 1.0106e+11 3.1957e+11 0.048513 0.0069068 0.0079678  49 1803 
1.4913e+11 1.0326e+11 3.2655e+11 0.047887 0.0068879 0.0079578  48 1759 
1.5406e+11 1.072e+11  3.39e+11   0.047574 0.0069147 0.0080009  47 1689 
1.5493e+11 1.075e+11  3.3993e+11 0.046615 0.0068481 0.0079364  46 1682 
1.5567e+11 1.0826e+11 3.4234e+11 0.045749 0.0067946 0.0078872  45 1673 
1.5812e+11 1.0991e+11 3.4757e+11 0.044970 0.0067538 0.0078531  44 1646 
1.5841e+11 1.1012e+11 3.4822e+11 0.044095 0.0066984 0.0078022  43 1639 
1.5881e+11 1.106e+11  3.4973e+11 0.043169 0.0066347 0.0077420  42 1630 
1.6508e+11 1.1466e+11 3.626e+11  0.042801 0.0066572 0.0077829  41 1557 
1.6684e+11 1.1589e+11 3.6648e+11 0.042069 0.0066239 0.0077590  40 1536 
1.7126e+11 1.1814e+11 3.7361e+11 0.041689 0.0066470 0.0078018  39 1488 
1.7267e+11 1.1944e+11 3.777e+11  0.040930 0.0066105 0.0077752  38 1470 
1.7314e+11 1.1995e+11 3.7933e+11 0.040057 0.0065555 0.0077274  37 1462 
1.7457e+11 1.2088e+11 3.8224e+11 0.039610 0.0065710 0.0077633  36 1431 
1.7576e+11 1.2153e+11 3.8432e+11 0.038796 0.0065263 0.0077287  35 1418 
1.7752e+11 1.2248e+11 3.8732e+11 0.037976 0.0064808 0.0076938  34 1392 
1.782e+11  1.2289e+11 3.8862e+11 0.038149 0.0065103 0.0077288  34 1381 
1.7914e+11 1.2323e+11 3.897e+11  0.037224 0.0064470 0.0076735  33 1367 
1.7954e+11 1.234e+11  3.9022e+11 0.036171 0.0063607 0.0075913  32 1363 
1.8168e+11 1.248e+11  3.9464e+11 0.035554 0.0063512 0.0076014  31 1329 
1.8469e+11 1.265e+11  4.0001e+11 0.034934 0.0063424 0.0076135  30 1296 
1.8601e+11 1.2774e+11 4.0394e+11 0.034035 0.0062836 0.0075665  29 1279 
1.8619e+11 1.2791e+11 4.0449e+11 0.032941 0.0061880 0.0074759  28 1275 
1.862e+11  1.2797e+11 4.0468e+11 0.031800 0.0060819 0.0073733  27 1274 
1.888e+11  1.3071e+11 4.1335e+11 0.031168 0.0060731 0.0073897  26 1229 
1.9071e+11 1.3229e+11 4.1834e+11 0.030299 0.0060192 0.0073527  25 1202 
1.9921e+11 1.4009e+11 4.4301e+11 0.030773 0.0062376 0.0076511  24 1103 
1.9982e+11 1.4045e+11 4.4413e+11 0.029654 0.0061381 0.0075621  23 1094 
2.0171e+11 1.4142e+11 4.4721e+11 0.028498 0.0060294 0.0074633  22 1082 
2.027e+11  1.4244e+11 4.5043e+11 0.027322 0.0059144 0.0073578  21 1070 
2.0828e+11 1.4671e+11 4.6394e+11 0.026683 0.0059163 0.0074000  20 1025 
2.103e+11  1.4906e+11 4.7136e+11 0.025385 0.0057722 0.0072619  19 1010 
2.1426e+11 1.5372e+11 4.8611e+11 0.024640 0.0057533 0.0072840  18  968 
2.1487e+11 1.5399e+11 4.8695e+11 0.023359 0.0056093 0.0071504  17  963 
2.2419e+11 1.6389e+11 5.1826e+11 0.023414 0.0057918 0.0074386  16  883 
2.4574e+11 1.8344e+11 5.8009e+11 0.024515 0.0062585 0.0081043  15  731 
2.4847e+11 1.862e+11  5.8881e+11 0.023320 0.0061574 0.0080461  14  713 
2.532e+11  1.9087e+11 6.036e+11  0.022652 0.0062010 0.0081855  13  669 
2.5484e+11 1.9238e+11 6.0835e+11 0.021181 0.0060283 0.0080486  12  658 
2.6044e+11 1.955e+11  6.1823e+11 0.019779 0.0058718 0.0079413  11  640 
2.7955e+11 2.1476e+11 6.7914e+11 0.021024 0.0065358 0.0089710  10  520 
2.8559e+11 2.2278e+11 7.0449e+11 0.020313 0.0066435 0.0092769   9  482 
3.009e+11  2.3676e+11 7.4869e+11 0.019839 0.0068653 0.0097836   8  423 
3.071e+11  2.3923e+11 7.5651e+11 0.015407 0.0061115 0.0092027   6  404 
3.1941e+11 2.4537e+11 7.7592e+11 0.013333 0.0057593 0.0090201   5  380 
3.4246e+11 2.6939e+11 8.5187e+11 0.012603 0.0060315 0.0099649   4  306 
3.7007e+11 2.953e+11  9.3382e+11 0.011646 0.0063381 0.0113280   3  233 
4.7627e+11 3.8684e+11 1.2233e+12 0.014873 0.0096068 0.0196170   2  105 


==> datafile4d.txt <==
Title: LOSS Revisited — I: Unraveling Correlations Between Supernova Rates and Galaxy
Properties, as Measured in a Re-Analysis of the Lick Oobservatory Supernova Search
Authors: Graur O., Bianco F. B., Huang S., Modjaz M., Shivvers I., Filippenko A. V., Li W.
Table: Specific SN rates as a function of galaxy stellar mass, measured with a sliding bin
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units             Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    solMass             Mass(50)  Stellar mass of galaxies in bin (median)
  12- 21 A10    solMass             Mass(16)  Stellar mass of galaxies in bin (16th percentile)
  23- 32 A10    solMass             Mass(84)  Stellar mass of galaxies in bin (84th percentile)
  34- 41 F8.6   10^-12/solMass/yr   RIa(50)   SN Ia rate (median)
  43- 51 F9.7   10^-12/solMass/yr   RIa(16)   SN Ia rate (16th percentile)
  53- 61 F9.7   10^-12/solMass/yr   RIa(84)   SN Ia rate (84th percentile)
  63- 64 I2     --                  Nsn       Number of SNe Ia in bin
  66- 69 I4     --                  Ngal      Number of galaxies in bin
--------------------------------------------------------------------------------
Note (1): Type Ia supernova (SN Ia) rates measured with a sliding bin, using E-Scd galaxy types
--------------------------------------------------------------------------------
3.4917e+08 2.2149e+08 5.1167e+08 2.679500 2.2166000 6.1616000  1  143 
8.575e+08  5.3667e+08 1.2398e+09 0.468370 0.3874600 1.0770000  1  374 
9.0167e+08 5.6488e+08 1.3049e+09 1.306700 0.7111400 1.2711000  3  379 
9.95e+08   6.7457e+08 1.5583e+09 0.988250 0.5378500 0.9613100  3  416 
1.425e+09  9.1337e+08 2.11e+09   0.964110 0.4614100 0.7623200  4  430 
1.4475e+09 9.2924e+08 2.1467e+09 0.962280 0.4605400 0.7608800  4  423 
1.4917e+09 9.4006e+08 2.1717e+09 1.110700 0.4797500 0.7513800  5  441 
2.1592e+09 1.3049e+09 3.0146e+09 0.784310 0.3111000 0.4684600  6  548 
2.5417e+09 1.5583e+09 3.6e+09    0.512910 0.2215500 0.3469800  5  599 
2.6917e+09 1.6925e+09 3.91e+09   0.459960 0.1986800 0.3111600  5  628 
3.2542e+09 2.1467e+09 4.9591e+09 0.351320 0.1517500 0.2376700  5  686 
3.3504e+09 2.1717e+09 5.0168e+09 0.353250 0.1525800 0.2389700  5  670 
5.6092e+09 3.5042e+09 8.0951e+09 0.150810 0.0721760 0.1192400  4  786 
5.715e+09  3.5467e+09 8.1933e+09 0.412630 0.1225000 0.1656700 11  780 
5.8408e+09 3.6098e+09 8.3392e+09 0.405400 0.1203500 0.1627700 11  779 
5.855e+09  3.6286e+09 8.3825e+09 0.436190 0.1241500 0.1657500 12  785 
5.8742e+09 3.6477e+09 8.4267e+09 0.465680 0.1274800 0.1682800 13  789 
6.0975e+09 3.7938e+09 8.7642e+09 0.479370 0.1265700 0.1654000 14  795 
6.5954e+09 4.1492e+09 9.5851e+09 0.441920 0.1128200 0.1461000 15  846 
7.9192e+09 4.9882e+09 1.1523e+10 0.360150 0.0890880 0.1144200 16  926 
1.1466e+10 7.0758e+09 1.6346e+10 0.207080 0.0512250 0.0657890 16 1145 
1.1593e+10 7.18e+09   1.6587e+10 0.318000 0.0631730 0.0771690 25 1151 
1.1964e+10 7.3225e+09 1.6916e+10 0.293070 0.0594050 0.0728660 24 1174 
1.2332e+10 7.5508e+09 1.7443e+10 0.278620 0.0564740 0.0692710 24 1195 
1.2336e+10 7.555e+09  1.7453e+10 0.243890 0.0527960 0.0656810 21 1194 
1.3411e+10 8.1933e+09 1.8928e+10 0.202330 0.0448630 0.0561130 20 1271 
1.3639e+10 8.3392e+09 1.9265e+10 0.197620 0.0438170 0.0548050 20 1284 
1.3719e+10 8.3825e+09 1.9365e+10 0.195090 0.0432570 0.0541060 20 1293 
1.383e+10  8.4267e+09 1.9467e+10 0.184000 0.0418390 0.0526370 19 1296 
1.4049e+10 8.5363e+09 1.972e+10  0.179070 0.0407170 0.0512250 19 1320 
1.4058e+10 8.5464e+09 1.9743e+10 0.178500 0.0405870 0.0510620 19 1323 
1.4116e+10 8.6016e+09 1.9871e+10 0.185690 0.0411720 0.0514970 20 1331 
1.4271e+10 8.7145e+09 2.0132e+10 0.190600 0.0412590 0.0513280 21 1349 
1.482e+10  9.063e+09  2.0937e+10 0.191340 0.0404830 0.0501100 22 1365 
1.5505e+10 9.5025e+09 2.1952e+10 0.179330 0.0379410 0.0469640 22 1402 
1.5521e+10 9.5175e+09 2.1987e+10 0.178850 0.0378390 0.0468380 22 1404 
1.5802e+10 9.7109e+09 2.2433e+10 0.175220 0.0370720 0.0458880 22 1410 
1.6308e+10 1.0136e+10 2.3416e+10 0.171690 0.0355390 0.0437840 23 1459 
1.6309e+10 1.0137e+10 2.3417e+10 0.178900 0.0362630 0.0444800 24 1460 
1.6466e+10 1.0249e+10 2.3678e+10 0.183950 0.0365430 0.0446390 25 1467 
1.6538e+10 1.0279e+10 2.3747e+10 0.189280 0.0368810 0.0448770 26 1477 
1.6857e+10 1.0507e+10 2.4272e+10 0.189780 0.0362960 0.0440030 27 1496 
1.7284e+10 1.0863e+10 2.5095e+10 0.189010 0.0355050 0.0428950 28 1518 
1.7552e+10 1.0988e+10 2.5383e+10 0.192030 0.0354530 0.0426910 29 1532 
1.8426e+10 1.1507e+10 2.6582e+10 0.185680 0.0337110 0.0404680 30 1580 
1.8824e+10 1.1908e+10 2.7508e+10 0.182780 0.0326500 0.0390770 31 1615 
1.8876e+10 1.1921e+10 2.754e+10  0.182810 0.0326560 0.0390840 31 1614 
1.8879e+10 1.1924e+10 2.7547e+10 0.188550 0.0331570 0.0395710 32 1615 
1.9411e+10 1.2282e+10 2.8374e+10 0.188510 0.0326500 0.0388610 33 1631 
1.9456e+10 1.2323e+10 2.8468e+10 0.187150 0.0324140 0.0385800 33 1636 
2.0679e+10 1.3097e+10 3.0255e+10 0.176400 0.0301030 0.0357380 34 1693 
2.0718e+10 1.3111e+10 3.0288e+10 0.180860 0.0304250 0.0360300 35 1697 
2.0887e+10 1.3241e+10 3.0589e+10 0.174000 0.0296930 0.0352510 34 1703 
2.1072e+10 1.3307e+10 3.074e+10  0.172730 0.0294770 0.0349940 34 1709 
2.1583e+10 1.3729e+10 3.1715e+10 0.170440 0.0286720 0.0339550 35 1739 
2.1626e+10 1.3754e+10 3.1774e+10 0.174190 0.0288970 0.0341400 36 1745 
2.1957e+10 1.3952e+10 3.2231e+10 0.175890 0.0287850 0.0339310 37 1758 
2.2041e+10 1.3998e+10 3.2338e+10 0.179220 0.0289450 0.0340450 38 1766 
2.2101e+10 1.4046e+10 3.2448e+10 0.183010 0.0291800 0.0342490 39 1771 
2.2855e+10 1.446e+10  3.3403e+10 0.180900 0.0284830 0.0333640 40 1796 
2.2935e+10 1.4572e+10 3.3664e+10 0.180000 0.0283420 0.0331990 40 1796 
2.2954e+10 1.4601e+10 3.3731e+10 0.184420 0.0286840 0.0335340 41 1796 
2.3475e+10 1.4915e+10 3.4457e+10 0.182750 0.0280870 0.0327750 42 1821 
2.3528e+10 1.4956e+10 3.455e+10  0.182700 0.0280790 0.0327660 42 1817 
2.3639e+10 1.5023e+10 3.4705e+10 0.187130 0.0284260 0.0331110 43 1813 
2.3692e+10 1.5073e+10 3.482e+10  0.190270 0.0285750 0.0332260 44 1819 
2.3755e+10 1.5151e+10 3.5001e+10 0.193400 0.0287240 0.0333430 45 1821 
2.3962e+10 1.5294e+10 3.5332e+10 0.194640 0.0285940 0.0331380 46 1831 
2.4363e+10 1.5622e+10 3.6088e+10 0.190140 0.0279330 0.0323730 46 1839 
2.4786e+10 1.5806e+10 3.6514e+10 0.187010 0.0274740 0.0318400 46 1849 
2.5139e+10 1.5979e+10 3.6914e+10 0.183870 0.0270120 0.0313040 46 1862 
2.5183e+10 1.601e+10  3.6985e+10 0.183490 0.0269560 0.0312400 46 1863 
2.6061e+10 1.6616e+10 3.8384e+10 0.179730 0.0261230 0.0302270 47 1874 
2.6181e+10 1.6687e+10 3.855e+10  0.182780 0.0262910 0.0303740 48 1873 
2.6202e+10 1.6694e+10 3.8565e+10 0.182540 0.0262560 0.0303350 48 1875 
2.6262e+10 1.6731e+10 3.8652e+10 0.185400 0.0263960 0.0304510 49 1878 
2.6752e+10 1.6995e+10 3.926e+10  0.185450 0.0261390 0.0301110 50 1887 
2.6881e+10 1.7039e+10 3.9362e+10 0.189060 0.0263860 0.0303540 51 1882 
2.969e+10  1.8945e+10 4.3765e+10 0.167720 0.0231840 0.0266340 52 1982 
2.9699e+10 1.8949e+10 4.3774e+10 0.186840 0.0244630 0.0278960 58 1982 
2.9938e+10 1.9084e+10 4.4087e+10 0.185720 0.0243160 0.0277290 58 1986 
3.0368e+10 1.9322e+10 4.4636e+10 0.185180 0.0240410 0.0273850 59 2004 
3.089e+10  1.9582e+10 4.5236e+10 0.186410 0.0239990 0.0273070 60 1998 
3.1217e+10 1.9743e+10 4.561e+10  0.183970 0.0236840 0.0269490 60 2008 
3.155e+10  1.9871e+10 4.5904e+10 0.177940 0.0231000 0.0263130 59 2021 
3.1879e+10 2.0132e+10 4.6507e+10 0.170670 0.0223450 0.0254820 58 2041 
3.2042e+10 2.0198e+10 4.666e+10  0.175650 0.0226130 0.0257300 60 2047 
3.2236e+10 2.0361e+10 4.7036e+10 0.174290 0.0224390 0.0255320 60 2052 
3.2292e+10 2.042e+10  4.7172e+10 0.176650 0.0225560 0.0256380 61 2053 
3.2327e+10 2.0444e+10 4.7228e+10 0.179110 0.0226860 0.0257580 62 2057 
3.3518e+10 2.1156e+10 4.8873e+10 0.172490 0.0216750 0.0245860 63 2106 
3.3548e+10 2.1156e+10 4.8873e+10 0.172420 0.0216660 0.0245750 63 2105 
3.3941e+10 2.1425e+10 4.9495e+10 0.169220 0.0212640 0.0241190 63 2117 
3.3968e+10 2.1439e+10 4.9526e+10 0.171520 0.0213850 0.0242330 64 2118 
3.5579e+10 2.2433e+10 5.1824e+10 0.164160 0.0203100 0.0229920 65 2167 
3.5864e+10 2.2549e+10 5.2092e+10 0.168430 0.0205260 0.0231940 67 2166 
3.7146e+10 2.3417e+10 5.4096e+10 0.163250 0.0197480 0.0222950 68 2190 
3.7605e+10 2.3678e+10 5.4698e+10 0.165500 0.0197350 0.0222410 70 2206 
3.7758e+10 2.3747e+10 5.4858e+10 0.162960 0.0195700 0.0220750 69 2203 
3.8551e+10 2.4272e+10 5.6073e+10 0.156640 0.0189490 0.0213930 68 2215 
3.9685e+10 2.5095e+10 5.7973e+10 0.148770 0.0181300 0.0204860 67 2241 
4.0078e+10 2.5383e+10 5.8639e+10 0.154850 0.0183350 0.0206460 71 2253 
4.0137e+10 2.5399e+10 5.8675e+10 0.152390 0.0181710 0.0204780 70 2254 
4.3347e+10 2.7508e+10 6.3548e+10 0.140420 0.0167430 0.0188690 70 2291 
4.3352e+10 2.754e+10  6.3621e+10 0.143890 0.0169180 0.0190350 72 2296 
4.3357e+10 2.7547e+10 6.3636e+10 0.141920 0.0168040 0.0189220 71 2295 
4.3478e+10 2.7608e+10 6.3778e+10 0.139640 0.0166510 0.0187650 70 2296 
4.4407e+10 2.8468e+10 6.5766e+10 0.135750 0.0161870 0.0182430 70 2302 
4.4472e+10 2.8506e+10 6.5852e+10 0.135250 0.0161270 0.0181750 70 2303 
4.4519e+10 2.8532e+10 6.5912e+10 0.134900 0.0160850 0.0181280 70 2305 
4.4599e+10 2.8583e+10 6.6031e+10 0.136240 0.0161310 0.0181640 71 2308 
4.4958e+10 2.8797e+10 6.6525e+10 0.136870 0.0160930 0.0181070 72 2315 
4.529e+10  2.8982e+10 6.6952e+10 0.137460 0.0160520 0.0180450 73 2325 
4.5305e+10 2.899e+10  6.697e+10  0.139240 0.0161500 0.0181420 74 2326 
4.6157e+10 2.9701e+10 6.8613e+10 0.138280 0.0159310 0.0178820 75 2318 
4.6201e+10 2.9782e+10 6.8801e+10 0.135960 0.0157690 0.0177130 74 2321 
4.6205e+10 2.9788e+10 6.8815e+10 0.135870 0.0157590 0.0177020 74 2322 
4.7424e+10 3.074e+10  7.1013e+10 0.133820 0.0154180 0.0173060 75 2337 
4.7482e+10 3.0799e+10 7.1149e+10 0.133910 0.0154280 0.0173170 75 2335 
4.8594e+10 3.1774e+10 7.3402e+10 0.129860 0.0149610 0.0167930 75 2344 
4.9325e+10 3.2231e+10 7.4457e+10 0.129380 0.0148080 0.0166080 76 2350 
4.9427e+10 3.2338e+10 7.4704e+10 0.129430 0.0148140 0.0166150 76 2342 
4.9535e+10 3.2448e+10 7.4958e+10 0.127530 0.0146930 0.0164920 75 2341 
5.0121e+10 3.2787e+10 7.5742e+10 0.124460 0.0144360 0.0162160 74 2347 
5.0241e+10 3.2966e+10 7.6156e+10 0.123930 0.0143750 0.0161470 74 2350 
5.0327e+10 3.3035e+10 7.6315e+10 0.125330 0.0144390 0.0162070 75 2349 
5.124e+10  3.3664e+10 7.7769e+10 0.123760 0.0141660 0.0158880 76 2369 
5.1319e+10 3.3731e+10 7.7923e+10 0.124900 0.0142030 0.0159180 77 2374 
5.1402e+10 3.3862e+10 7.8225e+10 0.123520 0.0141370 0.0158560 76 2364 
5.2405e+10 3.455e+10  7.9815e+10 0.120930 0.0138410 0.0155230 76 2369 
5.2637e+10 3.4705e+10 8.0173e+10 0.121520 0.0138190 0.0154870 77 2379 
5.2818e+10 3.482e+10  8.0439e+10 0.121460 0.0138120 0.0154800 77 2374 
5.3144e+10 3.5001e+10 8.0856e+10 0.118620 0.0135760 0.0152270 76 2386 
5.3278e+10 3.5103e+10 8.1092e+10 0.118640 0.0135790 0.0152300 76 2383 
5.3604e+10 3.535e+10  8.1663e+10 0.118010 0.0135080 0.0151500 76 2382 
5.3828e+10 3.5528e+10 8.2073e+10 0.117720 0.0134740 0.0151120 76 2380 
5.5043e+10 3.65e+10   8.432e+10  0.116280 0.0132220 0.0148190 77 2396 
5.5568e+10 3.6914e+10 8.5277e+10 0.115320 0.0131130 0.0146970 77 2390 
5.5625e+10 3.6985e+10 8.544e+10  0.113880 0.0130350 0.0146200 76 2386 
5.58e+10   3.7056e+10 8.5605e+10 0.112200 0.0129280 0.0145100 75 2386 
5.5908e+10 3.7158e+10 8.5841e+10 0.111930 0.0128960 0.0144750 75 2389 
5.6115e+10 3.7291e+10 8.6148e+10 0.113160 0.0129520 0.0145270 76 2389 
5.624e+10  3.7327e+10 8.6231e+10 0.114260 0.0129930 0.0145610 77 2394 
5.784e+10  3.855e+10  8.9056e+10 0.112680 0.0127320 0.0142590 78 2396 
5.7878e+10 3.8565e+10 8.909e+10  0.112770 0.0127410 0.0142690 78 2394 
5.81e+10   3.8652e+10 8.929e+10  0.110880 0.0126090 0.0141310 77 2396 
5.8262e+10 3.8864e+10 8.978e+10  0.109180 0.0124960 0.0140160 76 2392 
5.8898e+10 3.9362e+10 9.0931e+10 0.108420 0.0124100 0.0139180 76 2387 
5.9026e+10 3.9507e+10 9.1267e+10 0.107840 0.0123430 0.0138440 76 2391 
5.9366e+10 3.9695e+10 9.1701e+10 0.107410 0.0122930 0.0137880 76 2387 
6.1838e+10 4.1466e+10 9.5791e+10 0.105040 0.0119450 0.0133870 77 2389 
6.2134e+10 4.172e+10  9.6379e+10 0.107180 0.0120330 0.0134660 79 2390 
6.3401e+10 4.2524e+10 9.8236e+10 0.105320 0.0118240 0.0132330 79 2395 
6.3564e+10 4.2664e+10 9.856e+10  0.106570 0.0118910 0.0132970 80 2392 
6.3897e+10 4.2943e+10 9.9205e+10 0.104800 0.0117660 0.0131670 79 2386 
6.398e+10  4.3011e+10 9.936e+10  0.104830 0.0117700 0.0131710 79 2383 
6.4161e+10 4.3161e+10 9.9707e+10 0.105910 0.0118160 0.0132140 80 2381 
6.4384e+10 4.3257e+10 9.9928e+10 0.107120 0.0118780 0.0132740 81 2379 
6.498e+10  4.3623e+10 1.0078e+11 0.108020 0.0119040 0.0132940 82 2370 
6.5293e+10 4.3774e+10 1.0112e+11 0.106770 0.0118390 0.0132300 81 2362 
6.5864e+10 4.4087e+10 1.0185e+11 0.104230 0.0116290 0.0130050 80 2372 
6.6245e+10 4.4389e+10 1.0254e+11 0.103590 0.0115580 0.0129250 80 2370 
6.6713e+10 4.4715e+10 1.033e+11  0.103520 0.0115490 0.0129160 80 2358 
6.8422e+10 4.6008e+10 1.0629e+11 0.102890 0.0114800 0.0128380 80 2323 
6.8435e+10 4.6025e+10 1.0632e+11 0.101720 0.0114200 0.0127800 79 2320 
6.8597e+10 4.6156e+10 1.0663e+11 0.100180 0.0113190 0.0126770 78 2318 
6.8808e+10 4.6233e+10 1.068e+11  0.100030 0.0113020 0.0126570 78 2316 
7.0003e+10 4.7036e+10 1.0866e+11 0.098465 0.0111250 0.0124590 78 2316 
7.02e+10   4.7172e+10 1.0897e+11 0.096927 0.0110220 0.0123530 77 2315 
7.0278e+10 4.7228e+10 1.091e+11  0.095700 0.0109540 0.0122850 76 2311 
7.1696e+10 4.7979e+10 1.1084e+11 0.094950 0.0108680 0.0121890 76 2295 
7.308e+10  4.8873e+10 1.129e+11  0.092047 0.0106050 0.0119040 75 2297 
7.4071e+10 4.9495e+10 1.1434e+11 0.094365 0.0107310 0.0120260 77 2283 
7.4092e+10 4.9526e+10 1.1441e+11 0.093108 0.0106570 0.0119520 76 2283 
7.4378e+10 4.9835e+10 1.1512e+11 0.094163 0.0107080 0.0120000 77 2279 
7.6156e+10 5.0942e+10 1.1768e+11 0.092419 0.0105090 0.0117780 77 2271 
7.7342e+10 5.1794e+10 1.1965e+11 0.090310 0.0103370 0.0115930 76 2260 
7.7682e+10 5.2092e+10 1.2034e+11 0.089620 0.0102580 0.0115050 76 2263 
7.787e+10  5.2231e+10 1.2066e+11 0.089154 0.0102040 0.0114450 76 2267 
7.8411e+10 5.2484e+10 1.2124e+11 0.087571 0.0100890 0.0113250 75 2267 
7.9432e+10 5.3114e+10 1.227e+11  0.085969 0.0099049 0.0111180 75 2277 
7.9492e+10 5.3151e+10 1.2278e+11 0.085850 0.0098912 0.0111020 75 2278 
8.006e+10  5.3455e+10 1.2349e+11 0.086182 0.0098642 0.0110630 76 2285 
8.1372e+10 5.4198e+10 1.252e+11  0.085983 0.0097775 0.0109580 77 2290 
8.146e+10  5.4271e+10 1.2537e+11 0.085891 0.0097671 0.0109460 77 2290 
8.5491e+10 5.7103e+10 1.3192e+11 0.084522 0.0095499 0.0106950 78 2257 
8.574e+10  5.7139e+10 1.32e+11   0.090843 0.0098922 0.0110330 84 2259 
8.6482e+10 5.7768e+10 1.3345e+11 0.090068 0.0098078 0.0109390 84 2255 
8.8048e+10 5.8675e+10 1.3555e+11 0.087697 0.0096650 0.0107940 82 2231 
8.9229e+10 5.9789e+10 1.3812e+11 0.086128 0.0095502 0.0106730 81 2214 
8.9402e+10 5.9976e+10 1.3855e+11 0.086726 0.0095579 0.0106740 82 2220 
9.0585e+10 6.0753e+10 1.4035e+11 0.087031 0.0095338 0.0106400 83 2215 
9.065e+10  6.078e+10  1.4041e+11 0.088003 0.0095830 0.0106880 84 2215 
9.0908e+10 6.084e+10  1.4055e+11 0.088981 0.0096326 0.0107360 85 2213 
9.1332e+10 6.1143e+10 1.4125e+11 0.089906 0.0096761 0.0107780 86 2205 
9.3251e+10 6.2368e+10 1.4408e+11 0.090275 0.0096600 0.0107530 87 2187 
9.3796e+10 6.2805e+10 1.4509e+11 0.089182 0.0095982 0.0106910 86 2174 
9.4783e+10 6.3778e+10 1.4733e+11 0.088278 0.0095564 0.0106510 85 2152 
9.5716e+10 6.4682e+10 1.4942e+11 0.088975 0.0095759 0.0106660 86 2143 
9.6998e+10 6.5852e+10 1.5213e+11 0.087961 0.0095221 0.0106130 85 2121 
9.7176e+10 6.5912e+10 1.5227e+11 0.087039 0.0094780 0.0105710 84 2118 
9.7313e+10 6.6031e+10 1.5254e+11 0.086251 0.0094484 0.0105450 83 2112 
9.7894e+10 6.6525e+10 1.5368e+11 0.084802 0.0093458 0.0104370 82 2106 
9.8317e+10 6.6952e+10 1.5467e+11 0.086867 0.0094593 0.0105500 84 2094 
9.8324e+10 6.697e+10  1.5471e+11 0.085859 0.0094054 0.0104970 83 2093 
9.9021e+10 6.7328e+10 1.5554e+11 0.084624 0.0093262 0.0104150 82 2088 
1.0129e+11 6.8815e+10 1.5897e+11 0.084282 0.0092885 0.0103730 82 2060 
1.0165e+11 6.9463e+10 1.6047e+11 0.082921 0.0091946 0.0102750 81 2052 
1.0401e+11 7.1149e+10 1.6436e+11 0.082980 0.0092011 0.0102830 81 2015 
1.0453e+11 7.1588e+10 1.6538e+11 0.083703 0.0092247 0.0103020 82 2014 
1.0661e+11 7.3031e+10 1.6871e+11 0.082805 0.0091817 0.0102610 81 1982 
1.0704e+11 7.3594e+10 1.7001e+11 0.083913 0.0092479 0.0103280 82 1972 
1.0816e+11 7.4572e+10 1.7227e+11 0.084266 0.0092868 0.0103710 82 1947 
1.1002e+11 7.6156e+10 1.7593e+11 0.083341 0.0091848 0.0102570 82 1935 
1.1014e+11 7.6315e+10 1.763e+11  0.083317 0.0091822 0.0102550 82 1934 
1.1174e+11 7.7293e+10 1.7856e+11 0.082032 0.0090959 0.0101650 81 1917 
1.1212e+11 7.7754e+10 1.7962e+11 0.084483 0.0092547 0.0103290 83 1898 
1.1236e+11 7.8225e+10 1.8071e+11 0.083192 0.0091685 0.0102390 82 1895 
1.1271e+11 7.8552e+10 1.8147e+11 0.082960 0.0091429 0.0102110 82 1892 
1.1432e+11 7.9571e+10 1.8382e+11 0.082142 0.0091082 0.0101790 81 1871 
1.1483e+11 7.9988e+10 1.8478e+11 0.082135 0.0091074 0.0101780 81 1864 
1.1534e+11 8.0492e+10 1.8595e+11 0.081029 0.0090405 0.0101100 80 1858 
1.1653e+11 8.1092e+10 1.8733e+11 0.079983 0.0089799 0.0100490 79 1846 
1.1708e+11 8.1663e+10 1.8865e+11 0.078797 0.0089030 0.0099705 78 1840 
1.172e+11  8.1716e+10 1.8878e+11 0.078663 0.0088878 0.0099536 78 1841 
1.1807e+11 8.2625e+10 1.9087e+11 0.078422 0.0088607 0.0099232 78 1825 
1.2026e+11 8.4359e+10 1.9488e+11 0.077931 0.0088051 0.0098610 78 1802 
1.2131e+11 8.5841e+10 1.983e+11  0.078200 0.0088356 0.0098950 78 1782 
1.2156e+11 8.6148e+10 1.9901e+11 0.079299 0.0089031 0.0099636 79 1777 
1.2174e+11 8.6231e+10 1.992e+11  0.078325 0.0088496 0.0099108 78 1772 
1.2179e+11 8.6232e+10 1.9921e+11 0.077278 0.0087876 0.0098486 77 1772 
1.2232e+11 8.7017e+10 2.0102e+11 0.076979 0.0087537 0.0098105 77 1763 
1.2424e+11 8.978e+10  2.074e+11  0.078101 0.0088244 0.0098825 78 1718 
1.2445e+11 9.0025e+10 2.0797e+11 0.077157 0.0087739 0.0098332 77 1712 
1.2558e+11 9.1267e+10 2.1084e+11 0.075716 0.0086663 0.0097199 76 1701 
1.257e+11  9.1359e+10 2.1105e+11 0.078718 0.0088378 0.0098905 79 1699 
1.2624e+11 9.1592e+10 2.1159e+11 0.078662 0.0088316 0.0098835 79 1693 
1.2672e+11 9.2511e+10 2.1371e+11 0.079571 0.0088778 0.0099282 80 1686 
1.2897e+11 9.4071e+10 2.1732e+11 0.079554 0.0088759 0.0099261 80 1660 
1.3044e+11 9.5528e+10 2.2068e+11 0.079224 0.0088946 0.0099540 79 1629 
1.3128e+11 9.6379e+10 2.2265e+11 0.078211 0.0088368 0.0098964 78 1616 
1.3317e+11 9.7922e+10 2.2621e+11 0.076591 0.0087096 0.0097611 77 1599 
1.3334e+11 9.8042e+10 2.2649e+11 0.075600 0.0086529 0.0097049 76 1596 
1.3491e+11 9.9205e+10 2.2918e+11 0.074362 0.0085676 0.0096165 75 1584 
1.3496e+11 9.936e+10  2.2953e+11 0.074433 0.0085758 0.0096257 75 1582 
1.3576e+11 9.9707e+10 2.3034e+11 0.073570 0.0085331 0.0095853 74 1577 
1.3612e+11 9.9928e+10 2.3085e+11 0.072433 0.0084583 0.0095088 73 1577 
1.3768e+11 1.0143e+11 2.3431e+11 0.072410 0.0085140 0.0095791 72 1542 
1.3914e+11 1.0254e+11 2.3689e+11 0.071902 0.0085132 0.0095862 71 1518 
1.4002e+11 1.033e+11  2.3863e+11 0.070530 0.0084099 0.0094779 70 1518 
1.4292e+11 1.0661e+11 2.4628e+11 0.069446 0.0083402 0.0094074 69 1484 
1.4327e+11 1.068e+11  2.4673e+11 0.069603 0.0083591 0.0094287 69 1478 
1.4767e+11 1.0908e+11 2.5199e+11 0.068547 0.0082922 0.0093615 68 1449 
1.483e+11  1.0922e+11 2.523e+11  0.069664 0.0083663 0.0094369 69 1445 
1.5271e+11 1.1249e+11 2.5986e+11 0.071027 0.0085300 0.0096215 69 1384 
1.5298e+11 1.1277e+11 2.6051e+11 0.071056 0.0085335 0.0096255 69 1380 
1.5421e+11 1.1438e+11 2.6423e+11 0.070381 0.0085141 0.0096121 68 1358 
1.5435e+11 1.1438e+11 2.6424e+11 0.070414 0.0085181 0.0096166 68 1357 
1.5545e+11 1.1512e+11 2.6595e+11 0.069413 0.0084591 0.0095585 67 1352 
1.6124e+11 1.1852e+11 2.738e+11  0.069200 0.0084965 0.0096097 66 1297 
1.6424e+11 1.2022e+11 2.7772e+11 0.068398 0.0084621 0.0095798 65 1279 
1.65e+11   1.2066e+11 2.7874e+11 0.067538 0.0084203 0.0095418 64 1269 
1.6626e+11 1.2124e+11 2.8009e+11 0.066850 0.0084001 0.0095282 63 1257 
1.6931e+11 1.227e+11  2.8345e+11 0.066482 0.0084205 0.0095611 62 1229 
1.6941e+11 1.2278e+11 2.8365e+11 0.066610 0.0084367 0.0095795 62 1226 
1.7161e+11 1.2349e+11 2.8527e+11 0.066087 0.0084385 0.0095914 61 1206 
1.7227e+11 1.2379e+11 2.8598e+11 0.064972 0.0083646 0.0095175 60 1203 
1.7453e+11 1.2537e+11 2.8963e+11 0.067066 0.0085635 0.0097336 61 1169 
1.7737e+11 1.2774e+11 2.9508e+11 0.067091 0.0086374 0.0098279 60 1133 
1.774e+11  1.2774e+11 2.9509e+11 0.066070 0.0085773 0.0097703 59 1131 
1.7914e+11 1.2902e+11 2.9806e+11 0.065638 0.0085940 0.0098002 58 1111 
1.7988e+11 1.2949e+11 2.9914e+11 0.064432 0.0085093 0.0097148 57 1108 
1.8206e+11 1.3083e+11 3.0224e+11 0.063494 0.0084595 0.0096693 56 1092 
1.8301e+11 1.3151e+11 3.0381e+11 0.062834 0.0084469 0.0096665 55 1082 
1.8336e+11 1.32e+11   3.0493e+11 0.060732 0.0083159 0.0095407 53 1076 
1.8916e+11 1.3812e+11 3.1907e+11 0.062311 0.0086133 0.0098949 52 1001 
1.8918e+11 1.3813e+11 3.191e+11  0.062342 0.0086176 0.0098999 52 1000 
1.8966e+11 1.3855e+11 3.2007e+11 0.061095 0.0085271 0.0098092 51  997 
1.9182e+11 1.4035e+11 3.2422e+11 0.061512 0.0085853 0.0098761 51  977 
1.92e+11   1.4041e+11 3.2437e+11 0.061647 0.0086041 0.0098977 51  975 
1.9226e+11 1.4055e+11 3.2468e+11 0.060598 0.0085412 0.0098391 50  972 
1.9367e+11 1.4125e+11 3.263e+11  0.059454 0.0084645 0.0097648 49  966 
1.9932e+11 1.4629e+11 3.3796e+11 0.059312 0.0085312 0.0098563 48  921 
1.9963e+11 1.4671e+11 3.3892e+11 0.059375 0.0085403 0.0098668 48  918 
2.067e+11  1.5302e+11 3.5349e+11 0.058527 0.0085066 0.0098430 47  881 
2.069e+11  1.5302e+11 3.535e+11  0.057361 0.0084268 0.0097660 46  880 
2.0714e+11 1.5313e+11 3.5375e+11 0.056227 0.0083507 0.0096936 45  878 
2.0985e+11 1.5554e+11 3.5931e+11 0.055452 0.0083280 0.0096835 44  859 
2.1283e+11 1.5913e+11 3.6761e+11 0.057382 0.0085223 0.0098928 45  833 
2.1644e+11 1.6356e+11 3.7784e+11 0.057016 0.0085629 0.0099567 44  810 
2.168e+11  1.6388e+11 3.7859e+11 0.055826 0.0084803 0.0098779 43  808 
2.2183e+11 1.6725e+11 3.8637e+11 0.055454 0.0085227 0.0099452 42  782 
2.2256e+11 1.6793e+11 3.8795e+11 0.054396 0.0084606 0.0098912 41  777 
2.2355e+11 1.7001e+11 3.9275e+11 0.053324 0.0083960 0.0098348 40  766 
2.2441e+11 1.7227e+11 3.9797e+11 0.052512 0.0083726 0.0098272 39  754 
2.2596e+11 1.7346e+11 4.0072e+11 0.051873 0.0083779 0.0098541 38  740 
2.2865e+11 1.7698e+11 4.0885e+11 0.051555 0.0084373 0.0099456 37  715 
2.3044e+11 1.7756e+11 4.102e+11  0.050269 0.0083393 0.0098523 36  709 
2.321e+11  1.7828e+11 4.1184e+11 0.052125 0.0085306 0.0100560 37  700 
2.3529e+11 1.7986e+11 4.1549e+11 0.051184 0.0084911 0.0100320 36  691 
2.367e+11  1.8009e+11 4.1603e+11 0.049827 0.0083820 0.0099263 35  689 
2.3673e+11 1.8018e+11 4.1624e+11 0.049660 0.0083538 0.0098930 35  690 
2.4323e+11 1.8818e+11 4.3471e+11 0.054141 0.0089815 0.0106110 36  628 
2.4482e+11 1.8878e+11 4.3609e+11 0.052678 0.0088617 0.0104940 35  625 
2.4666e+11 1.9087e+11 4.4094e+11 0.052330 0.0089304 0.0106020 34  606 
2.5066e+11 1.9488e+11 4.502e+11  0.051671 0.0089491 0.0106520 33  585 
2.5381e+11 1.9802e+11 4.5746e+11 0.050424 0.0088671 0.0105830 32  570 
2.5519e+11 1.9921e+11 4.602e+11  0.049198 0.0087884 0.0105180 31  563 
2.5849e+11 2.0102e+11 4.6439e+11 0.046608 0.0086048 0.0103620 29  551 
2.6822e+11 2.0814e+11 4.8084e+11 0.046850 0.0088008 0.0106330 28  519 
2.6957e+11 2.0917e+11 4.8321e+11 0.045089 0.0086234 0.0104540 27  517 
2.7033e+11 2.1037e+11 4.8598e+11 0.043926 0.0085591 0.0104150 26  510 
2.7126e+11 2.1059e+11 4.8649e+11 0.042332 0.0084095 0.0102730 25  507 
2.7131e+11 2.1105e+11 4.8755e+11 0.040858 0.0082817 0.0101580 24  503 
2.7197e+11 2.1159e+11 4.888e+11  0.039152 0.0081042 0.0099845 23  502 
2.7364e+11 2.1371e+11 4.937e+11  0.037995 0.0080386 0.0099502 22  492 
2.86e+11   2.2687e+11 5.2409e+11 0.040211 0.0087045 0.0108290 21  426 
2.9744e+11 2.3387e+11 5.4027e+11 0.041360 0.0089533 0.0111380 21  405 
3.2307e+11 2.5098e+11 5.798e+11  0.046613 0.0100900 0.0125530 21  335 
3.2497e+11 2.5173e+11 5.8152e+11 0.046774 0.0101250 0.0125960 21  333 
3.2501e+11 2.523e+11  5.8286e+11 0.044687 0.0099083 0.0123930 20  332 
3.256e+11  2.532e+11  5.8492e+11 0.042744 0.0097193 0.0122280 19  331 
3.3227e+11 2.6129e+11 6.0362e+11 0.042266 0.0098690 0.0124950 18  311 
3.3749e+11 2.6604e+11 6.1458e+11 0.040475 0.0097194 0.0123900 17  302 
3.6122e+11 2.8598e+11 6.6065e+11 0.048506 0.0116480 0.0148480 17  239 
3.849e+11  3.1423e+11 7.2591e+11 0.053671 0.0132770 0.0170510 16  194 
3.9094e+11 3.1963e+11 7.3839e+11 0.048542 0.0128170 0.0167490 14  186 
3.9728e+11 3.2411e+11 7.4874e+11 0.046196 0.0126460 0.0166930 13  179 
4.158e+11  3.3714e+11 7.7883e+11 0.046697 0.0132900 0.0177440 12  158 
4.47e+11   3.5518e+11 8.2052e+11 0.048155 0.0142960 0.0193350 11  132 
4.4853e+11 3.5777e+11 8.2649e+11 0.049245 0.0146200 0.0197720 11  129 
4.8713e+11 4.0889e+11 9.4458e+11 0.056930 0.0176980 0.0242920 10   90 
4.878e+11  4.0934e+11 9.4563e+11 0.051711 0.0169120 0.0236160  9   89 
4.8869e+11 4.1603e+11 9.6109e+11 0.048222 0.0166870 0.0237810  8   85 
4.9118e+11 4.1624e+11 9.6156e+11 0.042472 0.0156630 0.0228760  7   84 
5.8244e+11 5.1314e+11 1.1854e+12 0.068427 0.0271420 0.0408700  6   38 
6.1196e+11 5.4027e+11 1.2481e+12 0.067207 0.0290300 0.0454660  5   30 
6.2043e+11 5.7422e+11 1.3265e+12 0.060474 0.0289420 0.0478170  4   24 
7.8364e+11 6.1458e+11 1.4197e+12 0.063616 0.0346230 0.0618830  3   15 
8.6545e+11 7.8364e+11 1.8103e+12 0.055964 0.0361480 0.0738140  2    9 


==> datafile4e.txt <==
Title: LOSS Revisited — I: Unraveling Correlations Between Supernova Rates and Galaxy
Properties, as Measured in a Re-Analysis of the Lick Oobservatory Supernova Search
Authors: Graur O., Bianco F. B., Huang S., Modjaz M., Shivvers I., Filippenko A. V., Li W.
Table: Specific SN rates as a function of galaxy stellar mass, measured with a sliding bin
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units             Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    solMass             Mass(50)  Stellar mass of galaxies in bin (median)
  12- 21 A10    solMass             Mass(16)  Stellar mass of galaxies in bin (16th percentile)
  23- 32 A10    solMass             Mass(84)  Stellar mass of galaxies in bin (84th percentile)
  34- 42 F9.6   10^-12/solMass/yr   RSE(50)   SE SN rate (median)
  44- 52 F9.6   10^-12/solMass/yr   RSE(16)   SE SN rate (16th percentile)
  54- 62 F9.6   10^-12/solMass/yr   RSE(84)   SE SN rate (84th percentile)
  64- 65 I2     --                  Nsn       Number of SE SNe in bin
  67- 70 I4     --                  Ngal      Number of galaxies in bin
--------------------------------------------------------------------------------
Note (1): Stripped-envelope supernova (SE SN) rates measured with a sliding bin, using Sab-Scd galaxy types
--------------------------------------------------------------------------------
1.1792e+08 6.4689e+07 1.8e+08    13.677000 11.314000 31.450000  1   90 
5.0375e+08 2.5583e+08 7.1187e+08  1.645700  1.361400  3.784500  1  208 
8.1417e+08 4.2108e+08 1.1717e+09  1.159600  0.749000  1.529500  2  373 
2.1717e+09 1.1717e+09 3.2602e+09  0.286480  0.185040  0.377850  2  601 
3.2571e+09 1.9532e+09 5.435e+09   0.245520  0.133620  0.238830  3  744 
4.5617e+09 2.6142e+09 7.2742e+09  0.172280  0.093763  0.167590  3  821 
5.3233e+09 3.0008e+09 8.35e+09    0.147840  0.080463  0.143810  3  850 
5.4979e+09 3.1152e+09 8.6683e+09  0.186710  0.089360  0.147640  4  866 
6.867e+09  3.9152e+09 1.0894e+10  0.176470  0.076225  0.119380  5  933 
7.18e+09   4.035e+09  1.1228e+10  0.165100  0.071314  0.111690  5  959 
7.2383e+09 4.0718e+09 1.133e+10   0.196000  0.077744  0.117070  6  961 
7.3317e+09 4.1625e+09 1.1582e+10  0.223380  0.082380  0.120320  7  972 
7.3425e+09 4.1886e+09 1.1655e+10  0.252380  0.087336  0.124460  8  975 
7.4508e+09 4.2557e+09 1.1842e+10  0.278730  0.091159  0.127290  9  983 
7.4542e+09 4.2587e+09 1.185e+10   0.308790  0.095996  0.131760 10  983 
7.4842e+09 4.2961e+09 1.1954e+10  0.336150  0.099794  0.134970 11  988 
7.9133e+09 4.4704e+09 1.2439e+10  0.344700  0.098105  0.130980 12 1011 
8.4162e+09 4.7786e+09 1.3297e+10  0.343330  0.093985  0.124060 13 1044 
8.9571e+09 5.0775e+09 1.4128e+10  0.341670  0.090215  0.117890 14 1068 
8.9767e+09 5.0826e+09 1.4142e+10  0.364830  0.093139  0.120610 15 1071 
9.1121e+09 5.1472e+09 1.4322e+10  0.384480  0.095107  0.122150 16 1076 
9.5496e+09 5.4288e+09 1.5106e+10  0.374870  0.090020  0.114750 17 1120 
9.5692e+09 5.43e+09   1.5109e+10  0.395000  0.092232  0.116770 18 1123 
9.63e+09   5.4707e+09 1.5222e+10  0.414010  0.094140  0.118440 19 1125 
9.9358e+09 5.5923e+09 1.5561e+10  0.422280  0.093632  0.117110 20 1141 
9.9458e+09 5.5998e+09 1.5582e+10  0.442850  0.095865  0.119260 21 1141 
1.0142e+10 5.7034e+09 1.587e+10   0.446540  0.094474  0.116940 22 1165 
1.0455e+10 5.8379e+09 1.6244e+10  0.451950  0.093549  0.115250 23 1183 
1.0664e+10 5.9175e+09 1.6466e+10  0.463070  0.093863  0.115130 24 1186 
1.0681e+10 5.9235e+09 1.6482e+10  0.479470  0.095250  0.116350 25 1189 
1.1081e+10 6.1966e+09 1.7242e+10  0.466690  0.090935  0.110650 26 1222 
1.1216e+10 6.2946e+09 1.7515e+10  0.478460  0.091507  0.110940 27 1226 
1.2268e+10 6.7495e+09 1.8781e+10  0.454250  0.085331  0.103090 28 1253 
1.2706e+10 7.0061e+09 1.9495e+10  0.447580  0.082633  0.099504 29 1285 
1.4058e+10 7.6878e+09 2.1392e+10  0.411890  0.074780  0.089767 30 1355 
1.4195e+10 7.7842e+09 2.166e+10   0.403700  0.073293  0.087982 30 1374 
1.5688e+10 8.6683e+09 2.412e+10   0.365280  0.065251  0.078095 31 1458 
1.5823e+10 8.7887e+09 2.4455e+10  0.384930  0.066667  0.079350 33 1470 
1.6222e+10 9.0396e+09 2.5153e+10  0.372310  0.064483  0.076750 33 1485 
1.6252e+10 9.0678e+09 2.5232e+10  0.381800  0.065156  0.077351 34 1487 
1.9868e+10 1.1228e+10 3.1241e+10  0.310570  0.052244  0.061870 35 1659 
1.9998e+10 1.133e+10  3.1526e+10  0.362420  0.056370  0.065902 41 1665 
2.0445e+10 1.1582e+10 3.2229e+10  0.343890  0.054146  0.063425 40 1692 
2.0628e+10 1.1655e+10 3.2431e+10  0.332240  0.052973  0.062176 39 1703 
2.0917e+10 1.1842e+10 3.295e+10   0.320070  0.051694  0.060803 38 1713 
2.0937e+10 1.185e+10  3.2973e+10  0.311520  0.050981  0.060095 37 1713 
2.1156e+10 1.1954e+10 3.3263e+10  0.298790  0.049566  0.058560 36 1729 
2.194e+10  1.2439e+10 3.4613e+10  0.281500  0.047355  0.056080 35 1748 
2.2544e+10 1.2753e+10 3.5485e+10  0.281990  0.046780  0.055268 36 1762 
2.2586e+10 1.2797e+10 3.5608e+10  0.279700  0.046399  0.054818 36 1769 
2.2859e+10 1.2949e+10 3.6032e+10  0.284350  0.046536  0.054855 37 1771 
2.2872e+10 1.2998e+10 3.6168e+10  0.290090  0.046851  0.055106 38 1776 
2.3093e+10 1.3117e+10 3.65e+10    0.295590  0.047130  0.055317 39 1777 
2.3935e+10 1.3753e+10 3.8268e+10  0.288770  0.045468  0.053260 40 1818 
2.4621e+10 1.4142e+10 3.9352e+10  0.284440  0.044241  0.051722 41 1844 
2.5048e+10 1.4322e+10 3.9853e+10  0.278060  0.043249  0.050562 41 1864 
2.6243e+10 1.5106e+10 4.2033e+10  0.261120  0.041115  0.048160 40 1875 
2.6248e+10 1.5109e+10 4.2042e+10  0.274430  0.042177  0.049217 42 1873 
2.6398e+10 1.5222e+10 4.2358e+10  0.267050  0.041536  0.048560 41 1873 
2.6993e+10 1.5561e+10 4.3299e+10  0.256740  0.040425  0.047353 40 1889 
2.7028e+10 1.5582e+10 4.3357e+10  0.243150  0.039271  0.046191 38 1893 
2.7551e+10 1.587e+10  4.4159e+10  0.234170  0.038324  0.045175 37 1896 
2.8229e+10 1.6244e+10 4.52e+10    0.223240  0.037033  0.043752 36 1911 
2.871e+10  1.6466e+10 4.5817e+10  0.219450  0.036405  0.043010 36 1926 
2.8763e+10 1.6482e+10 4.5864e+10  0.213310  0.035884  0.042496 35 1925 
2.9781e+10 1.7242e+10 4.7978e+10  0.198560  0.033886  0.040228 34 1962 
3.0191e+10 1.7515e+10 4.8737e+10  0.189040  0.032740  0.038968 33 1981 
3.2292e+10 1.8781e+10 5.2259e+10  0.173270  0.030470  0.036365 32 2019 
3.3491e+10 1.9495e+10 5.4246e+10  0.163050  0.029126  0.034859 31 2032 
3.3713e+10 1.9539e+10 5.4368e+10  0.173430  0.030037  0.035751 33 2030 
3.3905e+10 1.9687e+10 5.478e+10   0.172440  0.029865  0.035547 33 2034 
3.4088e+10 1.9784e+10 5.505e+10   0.176690  0.030152  0.035796 34 2036 
3.7032e+10 2.166e+10  6.027e+10   0.169040  0.028436  0.033675 35 2069 
3.7758e+10 2.2013e+10 6.1252e+10  0.171360  0.028427  0.033585 36 2075 
4.064e+10  2.3934e+10 6.6598e+10  0.160400  0.026608  0.031436 36 2090 
4.0761e+10 2.3956e+10 6.6659e+10  0.182960  0.028457  0.033269 41 2087 
4.1223e+10 2.4239e+10 6.7446e+10  0.175890  0.027694  0.032439 40 2095 
4.1311e+10 2.4273e+10 6.754e+10   0.175700  0.027665  0.032405 40 2092 
4.1715e+10 2.4472e+10 6.8096e+10  0.179290  0.027886  0.032602 41 2094 
4.2958e+10 2.5232e+10 7.0209e+10  0.177010  0.027532  0.032188 41 2103 
4.4146e+10 2.615e+10  7.2764e+10  0.177550  0.027288  0.031843 42 2090 
4.4314e+10 2.6271e+10 7.31e+10    0.172120  0.026772  0.031299 41 2097 
4.4788e+10 2.6601e+10 7.402e+10   0.171700  0.026705  0.031221 41 2091 
4.872e+10  2.9496e+10 8.2074e+10  0.162210  0.025230  0.029496 41 2080 
4.8746e+10 2.9519e+10 8.2139e+10  0.166400  0.025574  0.029842 42 2077 
4.9024e+10 2.9668e+10 8.2552e+10  0.162120  0.025215  0.029479 41 2079 
4.9993e+10 3.0221e+10 8.4091e+10  0.161370  0.025100  0.029344 41 2076 
5.0522e+10 3.0646e+10 8.5273e+10  0.155990  0.024561  0.028770 40 2074 
5.5488e+10 3.427e+10  9.5358e+10  0.148140  0.023325  0.027322 40 2042 
5.6885e+10 3.5485e+10 9.8739e+10  0.151400  0.023548  0.027530 41 2032 
5.7106e+10 3.5608e+10 9.9082e+10  0.154770  0.023786  0.027756 42 2030 
5.7659e+10 3.6032e+10 1.0026e+11  0.150600  0.023424  0.027385 41 2027 
5.7768e+10 3.6168e+10 1.0064e+11  0.146590  0.023080  0.027036 40 2027 
5.8255e+10 3.65e+10   1.0156e+11  0.142870  0.022779  0.026737 39 2021 
6.0631e+10 3.8268e+10 1.0648e+11  0.139140  0.022472  0.026432 38 1986 
6.0767e+10 3.8335e+10 1.0667e+11  0.135190  0.022124  0.026079 37 1988 
6.4384e+10 4.0878e+10 1.1374e+11  0.126620  0.021301  0.025225 35 1951 
6.4759e+10 4.1135e+10 1.1446e+11  0.123450  0.021067  0.025010 34 1944 
6.5501e+10 4.1475e+10 1.1541e+11  0.119440  0.020686  0.024622 33 1938 
6.9646e+10 4.441e+10  1.2357e+11  0.112280  0.019745  0.023565 32 1903 
7.2324e+10 4.6055e+10 1.2815e+11  0.119110  0.020327  0.024131 34 1863 
8.1472e+10 5.3196e+10 1.4802e+11  0.122040  0.020827  0.024725 34 1680 
8.2067e+10 5.3623e+10 1.4921e+11  0.125320  0.021082  0.024966 35 1674 
8.2647e+10 5.4368e+10 1.5128e+11  0.122630  0.020927  0.024844 34 1652 
8.2973e+10 5.478e+10  1.5243e+11  0.119750  0.020739  0.024685 33 1634 
8.3491e+10 5.505e+10  1.5318e+11  0.116340  0.020458  0.024416 32 1627 
8.6777e+10 5.7467e+10 1.599e+11   0.113290  0.020238  0.024222 31 1564 
8.8924e+10 5.9408e+10 1.653e+11   0.116770  0.020859  0.024965 31 1506 
9.0669e+10 6.1252e+10 1.7044e+11  0.114210  0.020736  0.024891 30 1475 
9.1894e+10 6.2109e+10 1.7282e+11  0.112010  0.020680  0.024902 29 1447 
9.5324e+10 6.5486e+10 1.8222e+11  0.110680  0.020792  0.025120 28 1391 
9.5846e+10 6.5869e+10 1.8328e+11  0.110740  0.020802  0.025132 28 1382 
9.6145e+10 6.6132e+10 1.8402e+11  0.107380  0.020538  0.024899 27 1374 
9.642e+10  6.6257e+10 1.8436e+11  0.103450  0.020157  0.024527 26 1370 
9.8045e+10 6.7446e+10 1.8767e+11  0.097394  0.019741  0.024215 24 1341 
9.8071e+10 6.754e+10  1.8793e+11  0.097527  0.019768  0.024248 24 1339 
9.874e+10  6.8096e+10 1.8948e+11  0.094338  0.019527  0.024058 23 1323 
9.9936e+10 6.8801e+10 1.9144e+11  0.090117  0.019066  0.023600 22 1315 
1.0154e+11 7.02e+10   1.9534e+11  0.085692  0.018550  0.023077 21 1287 
1.0511e+11 7.2939e+10 2.0296e+11  0.083732  0.018566  0.023222 20 1243 
1.0661e+11 7.402e+10  2.0597e+11  0.079795  0.018144  0.022827 19 1227 
1.1286e+11 8.0576e+10 2.2421e+11  0.079315  0.018520  0.023447 18 1101 
1.1334e+11 8.0767e+10 2.2474e+11  0.075205  0.018059  0.023021 17 1094 
1.1528e+11 8.2321e+10 2.2906e+11  0.071943  0.017796  0.022856 16 1067 
1.1818e+11 8.5273e+10 2.3728e+11  0.069870  0.017838  0.023098 15 1004 
1.2099e+11 8.7872e+10 2.4451e+11  0.067255  0.017758  0.023205 14  964 
1.2329e+11 9.1067e+10 2.534e+11   0.064526  0.017664  0.023317 13  912 
1.2774e+11 9.592e+10  2.669e+11   0.063687  0.018126  0.024201 12  827 
1.2876e+11 9.6762e+10 2.6925e+11  0.058845  0.017470  0.023627 11  816 
1.493e+11  1.1631e+11 3.2364e+11  0.066202  0.020580  0.028249 10  579 
1.5302e+11 1.1821e+11 3.2891e+11  0.068684  0.021352  0.029308 10  553 
1.5717e+11 1.2153e+11 3.3818e+11  0.064926  0.021234  0.029651  9  517 
1.6931e+11 1.2815e+11 3.5659e+11  0.063565  0.021997  0.031347  8  441 
1.7977e+11 1.3803e+11 3.8407e+11  0.062581  0.023079  0.033707  7  372 
1.8301e+11 1.4055e+11 3.9108e+11  0.058215  0.023092  0.034771  6  344 
1.9314e+11 1.5399e+11 4.2847e+11  0.055916  0.024153  0.037828  5  281 
2.1328e+11 1.7824e+11 4.9596e+11  0.056901  0.027232  0.044992  4  197 
2.2225e+11 1.8636e+11 5.1857e+11  0.049209  0.026782  0.047868  3  166 
3.4695e+11 2.8343e+11 7.8866e+11  0.132630  0.085668  0.174930  2   29 


==> datafile4f.txt <==
Title: LOSS Revisited — I: Unraveling Correlations Between Supernova Rates and Galaxy
Properties, as Measured in a Re-Analysis of the Lick Oobservatory Supernova Search
Authors: Graur O., Bianco F. B., Huang S., Modjaz M., Shivvers I., Filippenko A. V., Li W.
Table: Specific SN rates as a function of galaxy stellar mass, measured with a sliding bin
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units             Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    solMass             Mass(50)  Stellar mass of galaxies in bin (median)
  12- 21 A10    solMass             Mass(16)  Stellar mass of galaxies in bin (16th percentile)
  23- 32 A10    solMass             Mass(84)  Stellar mass of galaxies in bin (84th percentile)
  34- 41 F8.6   10^-12/solMass/yr   RII(50)   SN II rate (median)
  43- 50 F8.6   10^-12/solMass/yr   RII(16)   SN II rate (16th percentile)
  52- 60 F9.6   10^-12/solMass/yr   RII(84)   SN II rate (84th percentile)
  62- 63 I2     --                  Nsn       Number of SNe II in bin
  65- 68 I4     --                  Ngal      Number of galaxies in bin
--------------------------------------------------------------------------------
Note (1): Type II supernova (SN II) rates measured with a sliding bin, using Sab-Scd galaxy types
--------------------------------------------------------------------------------
1.8e+08    1.0483e+08 2.6333e+08 6.922200 5.726400 15.918000  1  108 
8.6996e+08 5.1167e+08 1.2852e+09 0.507880 0.420150  1.167900  1  372 
9.7417e+08 6.1309e+08 1.54e+09   2.292300 0.909270  1.369200  6  402 
1.2767e+09 8.1417e+08 2.0451e+09 1.744300 0.691910  1.041900  6  435 
1.3167e+09 8.3304e+08 2.0925e+09 2.269900 0.785520  1.119400  8  433 
2.165e+09  1.2575e+09 3.1587e+09 1.191400 0.412280  0.587520  8  542 
2.1962e+09 1.2767e+09 3.2068e+09 2.929200 0.634100  0.788850 21  560 
2.4617e+09 1.438e+09  3.6121e+09 2.374700 0.526530  0.658570 20  595 
2.7042e+09 1.6267e+09 4.086e+09  2.169100 0.480940  0.601550 20  610 
2.8075e+09 1.7012e+09 4.2733e+09 2.071000 0.459190  0.574350 20  616 
3.01e+09   1.885e+09  4.7349e+09 1.811600 0.401680  0.502410 20  645 
3.0412e+09 1.8943e+09 4.7583e+09 1.978300 0.418550  0.518090 22  648 
3.0975e+09 1.9096e+09 4.7967e+09 1.936700 0.409760  0.507200 22  659 
3.1633e+09 1.9567e+09 4.915e+09  1.948700 0.403370  0.496950 23  673 
3.1767e+09 1.9877e+09 4.9929e+09 2.011700 0.407770  0.500170 24  674 
3.475e+09  2.1779e+09 5.4707e+09 1.946000 0.386580  0.472230 25  672 
3.5267e+09 2.2275e+09 5.5952e+09 1.908100 0.379050  0.463030 25  673 
3.5592e+09 2.2364e+09 5.6175e+09 1.897500 0.376950  0.460460 25  671 
3.5862e+09 2.2702e+09 5.7025e+09 1.871400 0.371770  0.454130 25  672 
3.7858e+09 2.4033e+09 6.0369e+09 1.805800 0.351850  0.428140 26  691 
3.8658e+09 2.455e+09  6.1667e+09 1.670700 0.331900  0.405430 25  703 
3.9942e+09 2.525e+09  6.3425e+09 1.628000 0.323420  0.395070 25  708 
4.3483e+09 2.6383e+09 6.6272e+09 1.492700 0.296540  0.362230 25  727 
4.3679e+09 2.6471e+09 6.6492e+09 1.474800 0.292980  0.357890 25  732 
4.425e+09  2.6789e+09 6.7292e+09 1.444300 0.286920  0.350480 25  736 
4.4912e+09 2.7005e+09 6.7833e+09 1.495600 0.291420  0.354600 26  732 
4.5233e+09 2.7201e+09 6.8325e+09 1.519700 0.290660  0.352380 27  741 
4.6408e+09 2.8092e+09 7.0563e+09 1.549700 0.291120  0.351710 28  739 
4.7962e+09 2.9117e+09 7.3138e+09 1.421300 0.271830  0.329550 27  748 
4.845e+09  2.9492e+09 7.408e+09  1.322300 0.257640  0.313500 26  762 
4.9196e+09 2.9775e+09 7.4791e+09 1.320500 0.257310  0.313090 26  756 
5.0025e+09 3.0058e+09 7.5503e+09 1.267400 0.251770  0.307550 25  750 
5.0992e+09 3.0475e+09 7.655e+09  1.189400 0.241080  0.295710 24  755 
5.115e+09  3.0591e+09 7.6842e+09 1.136600 0.235260  0.289850 23  755 
5.1342e+09 3.1023e+09 7.7925e+09 1.125100 0.232890  0.286920 23  760 
5.1533e+09 3.1142e+09 7.8225e+09 1.163400 0.235820  0.289260 24  764 
5.2392e+09 3.1572e+09 7.9304e+09 1.196900 0.237770  0.290440 25  765 
5.3792e+09 3.1958e+09 8.0275e+09 1.248800 0.243330  0.296080 26  749 
5.4196e+09 3.2164e+09 8.0792e+09 1.276400 0.244120  0.295960 27  758 
5.5083e+09 3.291e+09  8.2667e+09 1.291300 0.242580  0.293070 28  765 
5.7175e+09 3.3922e+09 8.5208e+09 1.260900 0.232790  0.280310 29  782 
6.2058e+09 3.6493e+09 9.1667e+09 1.201700 0.218170  0.261890 30  792 
6.2442e+09 3.6613e+09 9.1967e+09 1.191300 0.216290  0.259640 30  795 
6.295e+09  3.6934e+09 9.2775e+09 1.204200 0.215110  0.257460 31  801 
6.3817e+09 3.7568e+09 9.4367e+09 1.209400 0.212680  0.253820 32  811 
6.3892e+09 3.7611e+09 9.4475e+09 1.245800 0.215760  0.256800 33  810 
6.4792e+09 3.8338e+09 9.63e+09   1.283900 0.215980  0.255780 35  816 
6.5283e+09 3.8938e+09 9.7808e+09 1.298000 0.215330  0.254400 36  818 
6.64e+09   3.9764e+09 9.9883e+09 1.288600 0.210880  0.248580 37  831 
6.785e+09  4.1247e+09 1.0361e+10 1.275400 0.205990  0.242290 38  847 
6.885e+09  4.196e+09  1.054e+10  1.271800 0.202780  0.238010 39  859 
6.9967e+09 4.2488e+09 1.0672e+10 1.301900 0.204980  0.240110 40  857 
7.1796e+09 4.3417e+09 1.0906e+10 1.278100 0.198800  0.232410 41  878 
7.7812e+09 4.7058e+09 1.1821e+10 1.138900 0.177140  0.207100 41  908 
7.7983e+09 4.7176e+09 1.185e+10  1.268600 0.186370  0.215990 46  909 
7.8342e+09 4.7418e+09 1.1911e+10 1.240300 0.184210  0.213840 45  906 
7.9442e+09 4.7967e+09 1.2049e+10 1.249200 0.183520  0.212680 46  905 
8.0342e+09 4.8456e+09 1.2172e+10 1.218000 0.180890  0.209980 45  900 
8.0475e+09 4.8506e+09 1.2184e+10 1.211600 0.179950  0.208890 45  902 
8.0908e+09 4.8818e+09 1.2262e+10 1.249200 0.181560  0.210080 47  910 
8.3029e+09 4.9929e+09 1.2542e+10 1.220100 0.175490  0.202750 48  930 
8.3079e+09 4.9992e+09 1.2558e+10 1.194500 0.173610  0.200890 47  928 
8.3662e+09 5.0437e+09 1.2669e+10 1.174900 0.170760  0.197590 47  935 
8.5742e+09 5.1472e+09 1.2929e+10 1.168100 0.168010  0.194110 48  946 
8.6342e+09 5.1999e+09 1.3062e+10 1.170400 0.166630  0.192220 49  953 
8.7954e+09 5.3104e+09 1.3339e+10 1.178600 0.164500  0.189240 51  962 
8.8133e+09 5.325e+09  1.3376e+10 1.199100 0.165750  0.190410 52  962 
8.8342e+09 5.3416e+09 1.3418e+10 1.211200 0.165850  0.190270 53  965 
8.9721e+09 5.4239e+09 1.3624e+10 1.213400 0.164620  0.188620 54  970 
9.2504e+09 5.6175e+09 1.4111e+10 1.161900 0.157630  0.180620 54  986 
9.375e+09  5.7025e+09 1.4324e+10 1.152900 0.154980  0.177360 55 1001 
9.5533e+09 5.8306e+09 1.4646e+10 1.100700 0.149320  0.171090 54 1010 
9.555e+09  5.8323e+09 1.465e+10  1.099300 0.149130  0.170880 54 1011 
1.0664e+10 6.3425e+09 1.5932e+10 0.963400 0.129510  0.148210 55 1076 
1.0723e+10 6.389e+09  1.6048e+10 1.027700 0.133420  0.151970 59 1073 
1.1223e+10 6.6492e+09 1.6702e+10 0.971840 0.126170  0.143710 59 1089 
1.1397e+10 6.7292e+09 1.6903e+10 0.946270 0.123890  0.141280 58 1090 
1.1529e+10 6.7833e+09 1.7039e+10 0.923410 0.120900  0.137870 58 1105 
1.1616e+10 6.8325e+09 1.7162e+10 0.923000 0.120850  0.137810 58 1099 
1.1655e+10 6.8488e+09 1.7203e+10 0.900240 0.118890  0.135730 57 1103 
1.1952e+10 7.021e+09  1.7636e+10 0.871820 0.115140  0.131450 57 1119 
1.2026e+10 7.0601e+09 1.7734e+10 0.889750 0.115510  0.131570 59 1128 
1.224e+10  7.2047e+09 1.8098e+10 0.888150 0.114340  0.130100 60 1136 
1.2254e+10 7.2114e+09 1.8114e+10 0.900690 0.115010  0.130720 61 1137 
1.2286e+10 7.2592e+09 1.8234e+10 0.911290 0.115420  0.131060 62 1136 
1.2307e+10 7.2631e+09 1.8244e+10 0.922990 0.115980  0.131560 63 1137 
1.2367e+10 7.3046e+09 1.8348e+10 0.934970 0.116570  0.132090 64 1137 
1.2462e+10 7.3467e+09 1.8454e+10 0.939260 0.116200  0.131550 65 1138 
1.2497e+10 7.3673e+09 1.8506e+10 0.946410 0.116200  0.131430 66 1140 
1.2599e+10 7.424e+09  1.8648e+10 0.948330 0.115570  0.130590 67 1148 
1.2606e+10 7.428e+09  1.8658e+10 0.948240 0.115560  0.130580 67 1148 
1.2642e+10 7.4453e+09 1.8702e+10 0.957650 0.115850  0.130790 68 1151 
1.2667e+10 7.4456e+09 1.8702e+10 0.969870 0.116480  0.131380 69 1154 
1.2722e+10 7.4784e+09 1.8785e+10 0.974480 0.116200  0.130950 70 1156 
1.2738e+10 7.4891e+09 1.8812e+10 0.984530 0.116570  0.131260 71 1157 
1.32e+10   7.7925e+09 1.9574e+10 0.934230 0.109850  0.123590 72 1199 
1.3297e+10 7.7979e+09 1.9588e+10 0.970710 0.111840  0.125530 75 1201 
1.3462e+10 7.8968e+09 1.9836e+10 0.952040 0.109690  0.123120 75 1214 
1.3777e+10 8.0275e+09 2.0164e+10 0.921860 0.106210  0.119210 75 1234 
1.3884e+10 8.0792e+09 2.0294e+10 0.917170 0.105670  0.118610 75 1232 
1.414e+10  8.2667e+09 2.0765e+10 0.886350 0.102810  0.115480 74 1240 
1.4322e+10 8.3904e+09 2.1076e+10 0.877420 0.101770  0.114320 74 1239 
1.4595e+10 8.5354e+09 2.144e+10  0.852890 0.098924  0.111120 74 1257 
1.5607e+10 9.1967e+09 2.3101e+10 0.774710 0.089856  0.100930 74 1310 
1.5688e+10 9.2553e+09 2.3248e+10 0.792020 0.090653  0.101670 76 1311 
1.5799e+10 9.3174e+09 2.3404e+10 0.787950 0.090187  0.101150 76 1313 
1.5941e+10 9.4475e+09 2.3731e+10 0.771990 0.088359  0.099101 76 1323 
1.6096e+10 9.5081e+09 2.3883e+10 0.780580 0.088196  0.098771 78 1333 
1.6444e+10 9.7808e+09 2.4568e+10 0.744120 0.084618  0.094834 77 1355 
1.6757e+10 9.9883e+09 2.509e+10  0.714780 0.081812  0.091758 76 1369 
1.6996e+10 1.0135e+10 2.5459e+10 0.699810 0.080098  0.089836 76 1380 
1.709e+10  1.0204e+10 2.5632e+10 0.685530 0.078983  0.088653 75 1386 
1.7673e+10 1.054e+10  2.6475e+10 0.661670 0.075733  0.084939 76 1415 
1.7731e+10 1.0581e+10 2.6578e+10 0.658210 0.075337  0.084496 76 1418 
1.7755e+10 1.0645e+10 2.6738e+10 0.656140 0.075100  0.084230 76 1420 
1.8177e+10 1.0779e+10 2.7075e+10 0.651060 0.074035  0.082973 77 1429 
1.8196e+10 1.0793e+10 2.7112e+10 0.651090 0.074039  0.082978 77 1429 
1.8692e+10 1.1127e+10 2.7949e+10 0.635980 0.071858  0.080474 78 1446 
1.8766e+10 1.1209e+10 2.8156e+10 0.632090 0.071417  0.079981 78 1451 
1.8959e+10 1.133e+10  2.846e+10  0.614420 0.069869  0.078304 77 1461 
1.9295e+10 1.1552e+10 2.9016e+10 0.592840 0.067854  0.076103 76 1478 
1.9359e+10 1.1582e+10 2.9094e+10 0.594910 0.067650  0.075818 77 1486 
1.9383e+10 1.1596e+10 2.9128e+10 0.586010 0.067073  0.075228 76 1489 
1.9743e+10 1.185e+10  2.9766e+10 0.563730 0.064523  0.072367 76 1520 
1.9788e+10 1.1911e+10 2.9919e+10 0.568500 0.064647  0.072452 77 1523 
2.0063e+10 1.2172e+10 3.0574e+10 0.545560 0.062443  0.070035 76 1543 
2.0106e+10 1.2184e+10 3.0605e+10 0.544800 0.062356  0.069937 76 1544 
2.0112e+10 1.2184e+10 3.0606e+10 0.544840 0.062361  0.069943 76 1543 
2.0559e+10 1.2407e+10 3.1165e+10 0.528840 0.060930  0.068390 75 1542 
2.1105e+10 1.2669e+10 3.1824e+10 0.515470 0.059389  0.066660 75 1560 
2.1151e+10 1.2712e+10 3.1931e+10 0.540580 0.060693  0.067922 79 1563 
2.1665e+10 1.3062e+10 3.2809e+10 0.524210 0.058855  0.065865 79 1582 
2.1723e+10 1.3075e+10 3.2842e+10 0.537440 0.059593  0.066598 81 1582 
2.2108e+10 1.3376e+10 3.3599e+10 0.519360 0.057945  0.064801 80 1598 
2.214e+10  1.3418e+10 3.3703e+10 0.520010 0.058019  0.064883 80 1593 
2.2586e+10 1.3624e+10 3.4222e+10 0.500640 0.056208  0.062903 79 1617 
2.2982e+10 1.3903e+10 3.4924e+10 0.485140 0.054815  0.061388 78 1623 
2.3058e+10 1.3938e+10 3.5012e+10 0.495270 0.055258  0.061796 80 1626 
2.3187e+10 1.4066e+10 3.5332e+10 0.487840 0.054429  0.060869 80 1635 
2.3528e+10 1.4305e+10 3.5933e+10 0.484620 0.053736  0.060052 81 1639 
2.3995e+10 1.465e+10  3.6799e+10 0.467110 0.051794  0.057883 81 1662 
2.4082e+10 1.4687e+10 3.6892e+10 0.459430 0.051259  0.057324 80 1667 
2.52e+10   1.5354e+10 3.8568e+10 0.441200 0.049225  0.055049 80 1674 
2.5602e+10 1.5599e+10 3.9183e+10 0.424730 0.047685  0.053365 79 1689 
2.5637e+10 1.5638e+10 3.928e+10  0.428710 0.047832  0.053491 80 1689 
2.5665e+10 1.5644e+10 3.9296e+10 0.428170 0.047771  0.053424 80 1690 
2.6035e+10 1.5822e+10 3.9744e+10 0.425820 0.047217  0.052767 81 1700 
2.6397e+10 1.6048e+10 4.0312e+10 0.415140 0.046318  0.051798 80 1706 
2.6475e+10 1.61e+10   4.0441e+10 0.414500 0.046246  0.051718 80 1705 
2.6884e+10 1.6329e+10 4.1018e+10 0.410490 0.045799  0.051217 80 1698 
2.6904e+10 1.6349e+10 4.1067e+10 0.415270 0.046047  0.051460 81 1699 
2.6956e+10 1.6402e+10 4.1201e+10 0.417490 0.046011  0.051384 82 1703 
2.788e+10  1.703e+10  4.2777e+10 0.410220 0.044938  0.050152 83 1707 
2.8184e+10 1.7203e+10 4.3213e+10 0.404630 0.044325  0.049468 83 1720 
2.8308e+10 1.7261e+10 4.3357e+10 0.402820 0.044127  0.049248 83 1724 
2.8831e+10 1.7655e+10 4.4347e+10 0.391340 0.042870  0.047844 83 1747 
2.9023e+10 1.7734e+10 4.4546e+10 0.394220 0.042928  0.047878 84 1748 
2.941e+10  1.8098e+10 4.5459e+10 0.378940 0.041510  0.046327 83 1768 
2.9436e+10 1.8114e+10 4.5501e+10 0.377950 0.041402  0.046206 83 1769 
2.9553e+10 1.8234e+10 4.5802e+10 0.369020 0.040669  0.045419 82 1781 
2.9586e+10 1.8244e+10 4.5827e+10 0.364350 0.040400  0.045149 81 1780 
2.9688e+10 1.8348e+10 4.6089e+10 0.356200 0.039741  0.044443 80 1786 
2.9932e+10 1.8454e+10 4.6355e+10 0.354320 0.039532  0.044209 80 1788 
3e+10      1.8506e+10 4.6485e+10 0.348930 0.039175  0.043841 79 1790 
3.0248e+10 1.8648e+10 4.6842e+10 0.341650 0.038602  0.043231 78 1791 
3.0252e+10 1.8658e+10 4.6868e+10 0.337150 0.038339  0.042968 77 1791 
3.0262e+10 1.8702e+10 4.6976e+10 0.332930 0.038106  0.042739 76 1790 
3.0269e+10 1.8702e+10 4.6979e+10 0.328840 0.037887  0.042526 75 1788 
3.0467e+10 1.8785e+10 4.7186e+10 0.323580 0.037530  0.042158 74 1790 
3.0574e+10 1.8812e+10 4.7253e+10 0.318790 0.037226  0.041849 73 1791 
3.145e+10  1.9242e+10 4.8333e+10 0.304260 0.035775  0.040250 72 1813 
3.164e+10  1.9357e+10 4.8622e+10 0.306860 0.035833  0.040283 73 1814 
3.1684e+10 1.9418e+10 4.8777e+10 0.302450 0.035562  0.040011 72 1813 
3.1819e+10 1.954e+10  4.9082e+10 0.296180 0.035067  0.039487 71 1816 
3.1879e+10 1.9588e+10 4.9202e+10 0.292300 0.034854  0.039280 70 1809 
3.1943e+10 1.9621e+10 4.9287e+10 0.291500 0.034759  0.039173 70 1810 
3.1971e+10 1.9637e+10 4.9325e+10 0.290910 0.034688  0.039093 70 1811 
3.2012e+10 1.966e+10  4.9382e+10 0.293980 0.034807  0.039194 71 1813 
3.2056e+10 1.9673e+10 4.9418e+10 0.298020 0.035041  0.039424 72 1814 
3.2795e+10 2.0141e+10 5.0591e+10 0.296690 0.034646  0.038949 73 1810 
3.3785e+10 2.0692e+10 5.1975e+10 0.289440 0.033571  0.037711 74 1837 
3.4125e+10 2.1076e+10 5.294e+10  0.280530 0.032759  0.036828 73 1848 
3.455e+10  2.1338e+10 5.3598e+10 0.280930 0.032584  0.036601 74 1851 
3.5162e+10 2.1623e+10 5.4315e+10 0.277470 0.032183  0.036152 74 1853 
3.5189e+10 2.1644e+10 5.4368e+10 0.277170 0.032148  0.036112 74 1853 
3.5254e+10 2.1665e+10 5.442e+10  0.280600 0.032329  0.036287 75 1853 
3.7322e+10 2.3043e+10 5.7882e+10 0.266380 0.030490  0.034196 76 1891 
3.7452e+10 2.3089e+10 5.7997e+10 0.280300 0.031273  0.034973 80 1889 
3.7786e+10 2.3248e+10 5.8397e+10 0.273280 0.030682  0.034337 79 1894 
3.8138e+10 2.3404e+10 5.8789e+10 0.267410 0.030213  0.033836 78 1895 
3.8205e+10 2.3469e+10 5.8952e+10 0.269570 0.030265  0.033870 79 1895 
3.821e+10  2.3475e+10 5.8967e+10 0.266310 0.030090  0.033698 78 1894 
3.8422e+10 2.3632e+10 5.936e+10  0.261290 0.029712  0.033300 77 1900 
3.8725e+10 2.3883e+10 5.9992e+10 0.262450 0.029844  0.033447 77 1883 
3.9614e+10 2.4444e+10 6.1402e+10 0.252310 0.028879  0.032390 76 1893 
3.9685e+10 2.4573e+10 6.1725e+10 0.251750 0.028814  0.032317 76 1893 
3.9765e+10 2.4668e+10 6.1964e+10 0.253930 0.028876  0.032362 77 1895 
3.9951e+10 2.4829e+10 6.2368e+10 0.257080 0.029047  0.032530 78 1895 
4.0237e+10 2.4991e+10 6.2775e+10 0.254480 0.028753  0.032201 78 1902 
4.0368e+10 2.5081e+10 6.3002e+10 0.257040 0.028859  0.032296 79 1903 
4.1365e+10 2.5632e+10 6.4386e+10 0.255690 0.028528  0.031903 80 1904 
4.1411e+10 2.5651e+10 6.4433e+10 0.268620 0.029251  0.032624 84 1901 
4.2922e+10 2.6578e+10 6.676e+10  0.260620 0.028379  0.031652 84 1903 
4.3062e+10 2.6738e+10 6.7164e+10 0.264080 0.028421  0.031658 86 1913 
4.3545e+10 2.7075e+10 6.8009e+10 0.259280 0.028068  0.031285 85 1905 
4.3605e+10 2.7112e+10 6.8101e+10 0.255710 0.027845  0.031055 84 1908 
4.3698e+10 2.7244e+10 6.8433e+10 0.254860 0.027753  0.030953 84 1905 
4.4351e+10 2.7654e+10 6.9463e+10 0.253550 0.027610  0.030793 84 1900 
4.4407e+10 2.7724e+10 6.9639e+10 0.256210 0.027735  0.030913 85 1900 
4.4466e+10 2.7752e+10 6.9711e+10 0.258620 0.027834  0.031004 86 1902 
4.5038e+10 2.8159e+10 7.0732e+10 0.257190 0.027521  0.030636 87 1909 
4.5108e+10 2.8211e+10 7.0862e+10 0.256860 0.027485  0.030597 87 1907 
4.5996e+10 2.9005e+10 7.2857e+10 0.254970 0.027129  0.030181 88 1904 
4.6209e+10 2.9128e+10 7.3165e+10 0.257050 0.027197  0.030238 89 1897 
4.6363e+10 2.9289e+10 7.3571e+10 0.256840 0.027174  0.030213 89 1891 
4.6667e+10 2.9503e+10 7.4109e+10 0.252240 0.026838  0.029858 88 1888 
4.6954e+10 2.9596e+10 7.4341e+10 0.248150 0.026553  0.029559 87 1889 
4.8107e+10 3.0589e+10 7.6837e+10 0.244510 0.026165  0.029126 87 1876 
4.8153e+10 3.0606e+10 7.6878e+10 0.246820 0.026261  0.029216 88 1877 
4.8212e+10 3.0627e+10 7.6931e+10 0.243910 0.026100  0.029055 87 1877 
4.9525e+10 3.1652e+10 7.9505e+10 0.237040 0.025365  0.028236 87 1888 
4.9848e+10 3.1758e+10 7.9771e+10 0.236630 0.025321  0.028187 87 1881 
4.9851e+10 3.1774e+10 7.9813e+10 0.233860 0.025170  0.028036 86 1881 
5.0122e+10 3.1931e+10 8.0207e+10 0.230000 0.024898  0.027751 85 1877 
5.0263e+10 3.2085e+10 8.0593e+10 0.226470 0.024661  0.027505 84 1879 
5.0894e+10 3.2441e+10 8.1488e+10 0.225040 0.024506  0.027331 84 1874 
5.0921e+10 3.2485e+10 8.1599e+10 0.224680 0.024466  0.027287 84 1874 
5.1314e+10 3.2842e+10 8.2495e+10 0.220380 0.024142  0.026943 83 1878 
5.2206e+10 3.3423e+10 8.3956e+10 0.215170 0.023714  0.026483 82 1875 
5.3789e+10 3.4539e+10 8.6758e+10 0.213710 0.023411  0.026128 83 1869 
5.4077e+10 3.4789e+10 8.7386e+10 0.209700 0.023111  0.025810 82 1873 
5.4085e+10 3.4802e+10 8.7418e+10 0.209530 0.023092  0.025789 82 1873 
5.4315e+10 3.5012e+10 8.7945e+10 0.206950 0.022948  0.025645 81 1865 
5.4648e+10 3.5332e+10 8.8749e+10 0.205730 0.022812  0.025493 81 1869 
5.5041e+10 3.557e+10  8.9348e+10 0.201970 0.022534  0.025201 80 1867 
5.507e+10  3.5611e+10 8.945e+10  0.201630 0.022496  0.025158 80 1866 
5.5083e+10 3.5644e+10 8.9532e+10 0.206620 0.022771  0.025430 82 1867 
5.5339e+10 3.5804e+10 8.9937e+10 0.208250 0.022813  0.025460 83 1872 
5.6699e+10 3.6892e+10 9.267e+10  0.209740 0.022839  0.025472 84 1847 
5.7157e+10 3.731e+10  9.3719e+10 0.205820 0.022547  0.025163 83 1845 
5.9722e+10 3.9144e+10 9.8326e+10 0.200880 0.022005  0.024559 83 1831 
6.0087e+10 3.928e+10  9.8667e+10 0.206490 0.022354  0.024915 85 1824 
6.0108e+10 3.9296e+10 9.8707e+10 0.204040 0.022218  0.024780 84 1824 
6.1252e+10 4.0142e+10 1.0083e+11 0.199870 0.021895  0.024436 83 1805 
6.1557e+10 4.0441e+10 1.0158e+11 0.201160 0.021905  0.024431 84 1804 
6.2124e+10 4.1018e+10 1.0303e+11 0.200110 0.021791  0.024303 84 1805 
6.2168e+10 4.1067e+10 1.0315e+11 0.197880 0.021676  0.024192 83 1802 
6.2378e+10 4.1201e+10 1.0349e+11 0.195820 0.021581  0.024101 82 1798 
6.3778e+10 4.2462e+10 1.0666e+11 0.194550 0.021441  0.023945 82 1781 
6.4912e+10 4.3083e+10 1.0822e+11 0.190720 0.021147  0.023633 81 1768 
6.5539e+10 4.3357e+10 1.0891e+11 0.191990 0.021159  0.023630 82 1768 
6.583e+10  4.3545e+10 1.0938e+11 0.192110 0.021172  0.023645 82 1762 
6.5982e+10 4.3662e+10 1.0967e+11 0.190020 0.021071  0.023547 81 1756 
6.6101e+10 4.3757e+10 1.0991e+11 0.187650 0.020936  0.023414 80 1751 
6.6182e+10 4.3838e+10 1.1012e+11 0.187300 0.020897  0.023369 80 1752 
6.6288e+10 4.4029e+10 1.106e+11  0.188650 0.020918  0.023377 81 1753 
6.9081e+10 4.6025e+10 1.1561e+11 0.190520 0.020997  0.023449 82 1712 
6.9429e+10 4.6137e+10 1.1589e+11 0.190350 0.020978  0.023428 82 1710 
7.1361e+10 4.7408e+10 1.1908e+11 0.188070 0.020727  0.023147 82 1691 
7.1622e+10 4.755e+10  1.1944e+11 0.188640 0.020789  0.023217 82 1683 
7.4292e+10 4.9287e+10 1.238e+11  0.184680 0.020353  0.022730 82 1666 
7.4387e+10 4.9325e+10 1.239e+11  0.196000 0.020974  0.023348 87 1667 
7.4458e+10 4.9382e+10 1.2404e+11 0.194240 0.020906  0.023286 86 1663 
7.473e+10  4.9418e+10 1.2413e+11 0.191780 0.020761  0.023140 85 1665 
7.5046e+10 4.9682e+10 1.248e+11  0.189510 0.020636  0.023016 84 1660 
7.6466e+10 5.055e+10  1.2698e+11 0.187990 0.020471  0.022831 84 1647 
7.6718e+10 5.0854e+10 1.2774e+11 0.188090 0.020482  0.022844 84 1642 
7.8859e+10 5.2746e+10 1.3249e+11 0.187650 0.020434  0.022790 84 1606 
8.0122e+10 5.3598e+10 1.3463e+11 0.194460 0.020809  0.023164 87 1586 
8.0793e+10 5.4315e+10 1.3643e+11 0.193380 0.020812  0.023182 86 1565 
8.0814e+10 5.4368e+10 1.3657e+11 0.191210 0.020699  0.023071 85 1564 
8.0832e+10 5.442e+10  1.367e+11  0.189360 0.020620  0.022997 84 1561 
8.1472e+10 5.478e+10  1.376e+11  0.187760 0.020568  0.022955 83 1546 
8.195e+10  5.505e+10  1.3828e+11 0.185000 0.020388  0.022769 82 1542 
8.4287e+10 5.6904e+10 1.4294e+11 0.181840 0.020163  0.022533 81 1505 
8.4596e+10 5.7157e+10 1.4357e+11 0.189140 0.020596  0.022971 84 1497 
8.4745e+10 5.7362e+10 1.4409e+11 0.187190 0.020506  0.022886 83 1492 
8.6322e+10 5.8517e+10 1.4699e+11 0.186470 0.020550  0.022950 82 1462 
8.6528e+10 5.8651e+10 1.4732e+11 0.186940 0.020603  0.023009 82 1458 
8.7205e+10 5.9289e+10 1.4893e+11 0.185580 0.020578  0.022996 81 1444 
8.7269e+10 5.9341e+10 1.4906e+11 0.183310 0.020452  0.022872 80 1442 
8.955e+10  6.1725e+10 1.5505e+11 0.184220 0.020553  0.022985 80 1400 
8.9875e+10 6.1964e+10 1.5565e+11 0.186160 0.020642  0.023068 81 1392 
9.0156e+10 6.2368e+10 1.5666e+11 0.183420 0.020464  0.022885 80 1384 
9.1067e+10 6.2775e+10 1.5768e+11 0.182250 0.020461  0.022898 79 1375 
9.1218e+10 6.3002e+10 1.5825e+11 0.179740 0.020308  0.022743 78 1370 
9.2501e+10 6.3842e+10 1.6036e+11 0.177380 0.020170  0.022606 77 1354 
9.2601e+10 6.4046e+10 1.6088e+11 0.175400 0.020076  0.022517 76 1349 
9.2775e+10 6.4384e+10 1.6173e+11 0.171020 0.019836  0.022282 74 1344 
9.2824e+10 6.4433e+10 1.6185e+11 0.166550 0.019583  0.022033 72 1343 
9.3662e+10 6.5248e+10 1.639e+11  0.164980 0.019534  0.021996 71 1329 
9.4578e+10 6.6288e+10 1.6651e+11 0.168060 0.019898  0.022406 71 1303 
9.4846e+10 6.6525e+10 1.671e+11  0.166090 0.019804  0.022319 70 1297 
9.6655e+10 6.8047e+10 1.7093e+11 0.165220 0.019842  0.022381 69 1267 
9.7248e+10 6.8433e+10 1.719e+11  0.163460 0.019774  0.022324 68 1258 
9.8058e+10 6.9463e+10 1.7448e+11 0.162310 0.019780  0.022350 67 1238 
9.8215e+10 6.9639e+10 1.7493e+11 0.160190 0.019668  0.022245 66 1234 
9.8299e+10 6.9711e+10 1.7511e+11 0.158100 0.019560  0.022144 65 1230 
9.9939e+10 7.0732e+10 1.7767e+11 0.156540 0.019517  0.022116 64 1215 
9.9982e+10 7.0862e+10 1.78e+11   0.154000 0.019351  0.021950 63 1215 
1.0098e+11 7.169e+10  1.8008e+11 0.151360 0.019171  0.021768 62 1205 
1.0156e+11 7.2336e+10 1.817e+11  0.149640 0.019107  0.021717 61 1196 
1.0228e+11 7.2939e+10 1.8321e+11 0.147550 0.018996  0.021614 60 1183 
1.0476e+11 7.4341e+10 1.8674e+11 0.146290 0.018992  0.021633 59 1161 
1.0662e+11 7.5988e+10 1.9087e+11 0.150150 0.019330  0.021995 60 1136 
1.072e+11  7.6743e+10 1.9277e+11 0.150310 0.019351  0.022018 60 1127 
1.0748e+11 7.6931e+10 1.9324e+11 0.150580 0.019385  0.022057 60 1122 
1.0883e+11 7.7831e+10 1.955e+11  0.148630 0.019296  0.021979 59 1100 
1.1047e+11 7.9571e+10 1.9987e+11 0.151270 0.019638  0.022369 59 1074 
1.1089e+11 7.9988e+10 2.0092e+11 0.149670 0.019597  0.022347 58 1067 
1.1173e+11 8.0593e+10 2.0244e+11 0.147240 0.019445  0.022200 57 1059 
1.1236e+11 8.1247e+10 2.0408e+11 0.144920 0.019308  0.022069 56 1048 
1.1485e+11 8.326e+10  2.0914e+11 0.145100 0.019506  0.022322 55 1002 
1.1538e+11 8.3712e+10 2.1027e+11 0.142890 0.019385  0.022212 54  994 
1.1828e+11 8.6827e+10 2.181e+11  0.142360 0.019493  0.022364 53  947 
1.1961e+11 8.7872e+10 2.2072e+11 0.144160 0.019740  0.022647 53  931 
1.2151e+11 8.9348e+10 2.2443e+11 0.142280 0.019668  0.022594 52  907 
1.2153e+11 8.945e+10  2.2469e+11 0.145300 0.019895  0.022826 53  906 
1.2167e+11 8.9532e+10 2.249e+11  0.142320 0.019673  0.022600 52  907 
1.2199e+11 8.9937e+10 2.2591e+11 0.137510 0.019382  0.022327 50  897 
1.2405e+11 9.3719e+10 2.3541e+11 0.140420 0.019992  0.023063 49  842 
1.2518e+11 9.4411e+10 2.3715e+11 0.138850 0.019971  0.023073 48  829 
1.2565e+11 9.524e+10  2.3923e+11 0.139460 0.020059  0.023174 48  819 
1.2684e+11 9.6277e+10 2.4184e+11 0.141910 0.020411  0.023582 48  801 
1.2836e+11 9.7682e+10 2.4537e+11 0.140030 0.020352  0.023549 47  788 
1.307e+11  9.9614e+10 2.5022e+11 0.141630 0.020586  0.023820 47  768 
1.3219e+11 1.0106e+11 2.5384e+11 0.141220 0.020746  0.024043 46  747 
1.338e+11  1.0326e+11 2.5939e+11 0.141780 0.021056  0.024443 45  717 
1.3844e+11 1.072e+11  2.6928e+11 0.143220 0.021509  0.025010 44  673 
1.389e+11  1.075e+11  2.7002e+11 0.140590 0.021356  0.024876 43  669 
1.397e+11  1.0826e+11 2.7193e+11 0.141500 0.021495  0.025038 43  663 
1.4043e+11 1.0991e+11 2.7609e+11 0.140320 0.021565  0.025165 42  644 
1.4055e+11 1.1012e+11 2.766e+11  0.137670 0.021414  0.025034 41  641 
1.4076e+11 1.106e+11  2.778e+11  0.135450 0.021328  0.024983 40  633 
1.4642e+11 1.1466e+11 2.8802e+11 0.137990 0.022001  0.025824 39  588 
1.4867e+11 1.1589e+11 2.911e+11  0.136600 0.022061  0.025948 38  574 
1.5254e+11 1.1814e+11 2.9677e+11 0.136700 0.022371  0.026370 37  547 
1.5359e+11 1.1944e+11 3.0002e+11 0.138980 0.022745  0.026811 37  535 
1.5537e+11 1.2088e+11 3.0362e+11 0.137490 0.022808  0.026946 36  521 
1.5706e+11 1.2153e+11 3.0528e+11 0.135600 0.022811  0.027013 35  513 
1.5815e+11 1.2248e+11 3.0766e+11 0.133750 0.022825  0.027097 34  499 
1.5858e+11 1.2289e+11 3.0869e+11 0.130820 0.022658  0.026968 33  494 
1.592e+11  1.2323e+11 3.0955e+11 0.128500 0.022597  0.026968 32  485 
1.5973e+11 1.234e+11  3.0996e+11 0.125090 0.022345  0.026744 31  482 
1.6329e+11 1.248e+11  3.1347e+11 0.124100 0.022531  0.027047 30  465 
1.6635e+11 1.265e+11  3.1774e+11 0.123450 0.022791  0.027445 29  446 
1.6796e+11 1.2774e+11 3.2086e+11 0.121070 0.022743  0.027476 28  438 
1.6805e+11 1.2791e+11 3.213e+11  0.117010 0.022379  0.027131 27  437 
1.6808e+11 1.2797e+11 3.2145e+11 0.113140 0.022046  0.026825 26  436 
1.7054e+11 1.3071e+11 3.2834e+11 0.111450 0.022141  0.027046 25  416 
1.7498e+11 1.3229e+11 3.323e+11  0.111090 0.022518  0.027621 24  400 
1.8128e+11 1.4009e+11 3.519e+11  0.118870 0.024605  0.030314 23  348 
1.8291e+11 1.4045e+11 3.5278e+11 0.114390 0.024203  0.029958 22  343 
1.833e+11  1.4142e+11 3.5523e+11 0.109580 0.023721  0.029510 21  336 
1.8411e+11 1.4244e+11 3.5779e+11 0.104890 0.023256  0.029088 20  331 
1.875e+11  1.4671e+11 3.6852e+11 0.104280 0.023711  0.029830 19  311 
1.9025e+11 1.4906e+11 3.7442e+11 0.100650 0.023501  0.029753 18  301 
1.926e+11  1.5372e+11 3.8613e+11 0.101070 0.024269  0.030937 17  279 
1.9281e+11 1.5399e+11 3.8679e+11 0.095665 0.023664  0.030392 16  278 
2e+11      1.6389e+11 4.1166e+11 0.100950 0.025773  0.033374 15  243 
2.2002e+11 1.8344e+11 4.6078e+11 0.119400 0.031527  0.041197 14  172 
2.218e+11  1.862e+11  4.6771e+11 0.114540 0.031356  0.041391 13  165 
2.2353e+11 1.9087e+11 4.7945e+11 0.110380 0.031416  0.041944 12  153 
2.2508e+11 1.9238e+11 4.8323e+11 0.104290 0.030962  0.041875 11  147 
2.2961e+11 1.955e+11  4.9108e+11 0.101560 0.031571  0.043334 10  137 
2.4912e+11 2.1476e+11 5.3946e+11 0.122320 0.040004  0.055862  9   97 
2.6234e+11 2.2278e+11 5.596e+11  0.124340 0.043030  0.061321  8   84 
2.7247e+11 2.3676e+11 5.947e+11  0.125400 0.046246  0.067544  7   68 
2.759e+11  2.3923e+11 6.0092e+11 0.096106 0.041512  0.065016  5   63 
2.8514e+11 2.4537e+11 6.1633e+11 0.080815 0.038677  0.063900  4   56 
3.0422e+11 2.6939e+11 6.7667e+11 0.086801 0.047241  0.084436  3   39 
3.5222e+11 2.953e+11  7.4176e+11 0.091372 0.059018  0.120520  2   24 

